Secure Over-the-Air Computation Against Multiple Eavesdroppers using Correlated Artificial Noise

Over-the-air (OtA) computation enables scalable analog aggregation by exploiting the superposition property of wireless channels, making it an attractive joint communication and computation paradigm for distributed sensing and learning. However, the uncoded nature of analog transmission exposes the computation result to eavesdropping, and the fundamental security limits of OtA computation against multiple cooperating adversaries remain poorly understood. In this paper, we develop an estimation-theoretic framework for analyzing the security of analog OtA computation in the presence of multiple distributed eavesdroppers that may jointly process their observations. We first derive the optimal estimator for cooperating eavesdroppers and bounds on the achievable estimation accuracy of both the legitimate receiver and the adversaries. Our analysis reveals a key insight: while random channel phase misalignment provides significant inherent MSE-security against individual eavesdroppers, this protection largely disappears once multiple eavesdroppers cooperate. Motivated by this observation, we propose a correlated artificial noise design based on zero-forcing that preserves the aggregation accuracy at the legitimate receiver while maximizing the estimation error at the cooperative eavesdroppers. Numerical results demonstrate that the proposed design substantially reduces the security advantage gained through eavesdropper cooperation and achieves security close to uncorrelated artificial-noise schemes without sacrificing computation accuracy. These results provide both a theoretical characterization of the security limits of analog OtA computation and a practical design guideline for its secure deployment in real-world wireless systems.

==> tikz_data/collocated.dat <==
P S1_dist S2_dist S1_collocated S2_collocated
1.000000000000000021e-03 9.709978776859403693e-01 9.801960750526607091e-01 9.824050241396450334e-01 9.889679219476714689e-01
5.000000000000000104e-03 9.502142737891835500e-01 9.695829921572640675e-01 9.679085568333818390e-01 9.813554380214194461e-01
1.000000000000000021e-02 9.395929876345612275e-01 9.649213277929221677e-01 9.596237193936038024e-01 9.778136069339313785e-01
5.000000000000000278e-02 9.140398552032841240e-01 9.556934506498410142e-01 9.361571822923790975e-01 9.705153810951304694e-01
1.000000000000000056e-01 9.037212885940625329e-01 9.527567892063151245e-01 9.248141729008871881e-01 9.681611412355572988e-01
5.000000000000000000e-01 8.847151881147234942e-01 9.487046462356270027e-01 8.994030130472816520e-01 9.648517485731444854e-01
1.000000000000000000e+00 8.792166174880327034e-01 9.478932262381587481e-01 8.901863395259246303e-01 9.642061570086729594e-01
5.000000000000000000e+00 8.723118892663368484e-01 9.471048724209051306e-01 8.762051643239732179e-01 9.636086089998989745e-01
1.000000000000000000e+01 8.710538850386165821e-01 9.469962734581954811e-01 8.731348380707948387e-01 9.635272052430787770e-01
1.000000000000000000e+02 8.702429759646064245e-01 9.468959761316044776e-01 8.697497744052320456e-01 9.634497084670808897e-01


==> tikz_data/complex_channel.dat <==
L D S1 S2
2.000000000000000000e+00 6.976570689785877022e-02 8.080942703068377808e-01 8.720212563453988430e-01
3.000000000000000000e+00 6.713802062025875372e-02 7.067041907822695368e-01 8.486256246698675731e-01
4.000000000000000000e+00 6.370042651209299744e-02 6.199616276747165200e-01 8.398709371355277398e-01
5.000000000000000000e+00 6.918133271763017567e-02 5.272167736886621547e-01 8.274662889617681039e-01
6.000000000000000000e+00 6.487035001019955671e-02 4.522786662507411459e-01 8.202416480463455839e-01
7.000000000000000000e+00 6.528630227206176639e-02 3.829501150967534184e-01 8.139993134136367381e-01
8.000000000000000000e+00 6.253235230917392196e-02 3.079443067522342203e-01 8.045389052153368858e-01
9.000000000000000000e+00 6.973862716444043097e-02 2.614179709514070082e-01 8.056235655910785054e-01
1.000000000000000000e+01 6.525375798865673538e-02 2.114670900946125642e-01 7.963494854789600064e-01
1.100000000000000000e+01 6.870003154979446858e-02 1.856782469221724685e-01 7.965295227440913894e-01
1.200000000000000000e+01 6.490293633514385152e-02 1.565738927307561978e-01 7.867774548846934168e-01
1.300000000000000000e+01 6.324111865548009970e-02 1.340983468291118419e-01 7.850606278934411097e-01
1.400000000000000000e+01 6.375067458239698504e-02 1.223821961590187551e-01 7.834990755172386301e-01


==> tikz_data/eta_design_space_P=1.dat <==
mu lower upper
0.000000000000000000e+00 inf 3.796644549112070680e-05
1.010101010101010187e-02 3.130495168499705682e-04 3.796644549112070680e-05
2.020202020202020374e-02 2.202271554554523887e-04 3.796644549112070680e-05
3.030303030303030387e-02 1.788854381999831818e-04 3.796644549112070680e-05
4.040404040404040747e-02 1.541103500742244104e-04 3.796644549112070680e-05
5.050505050505051108e-02 1.371130920080208717e-04 3.796644549112070680e-05
6.060606060606060774e-02 1.244989959798873357e-04 3.796644549112070680e-05
7.070707070707071829e-02 1.146423008442221515e-04 3.796644549112070680e-05
8.080808080808081495e-02 1.066536450385077115e-04 3.796644549112070680e-05
9.090909090909091161e-02 9.999999999999999124e-05 3.796644549112070680e-05
1.010101010101010222e-01 9.433981132056603366e-05 3.796644549112070680e-05
1.111111111111111188e-01 8.944271909999157737e-05 3.796644549112070680e-05
1.212121212121212155e-01 8.514693182963201166e-05 3.796644549112070680e-05
1.313131313131313260e-01 8.133501469468494202e-05 3.796644549112070680e-05
1.414141414141414366e-01 7.791937224739795595e-05 3.796644549112070680e-05
1.515151515151515194e-01 7.483314773547883217e-05 3.796644549112070680e-05
1.616161616161616299e-01 7.202430145443965799e-05 3.796644549112070680e-05
1.717171717171717404e-01 6.945163361480207441e-05 3.796644549112070680e-05
1.818181818181818232e-01 6.708203932499369319e-05 3.796644549112070680e-05
1.919191919191919338e-01 6.488856845230500919e-05 3.796644549112070680e-05
2.020202020202020443e-01 6.284902544988267385e-05 3.796644549112070680e-05
2.121212121212121271e-01 6.094494002200440754e-05 3.796644549112070680e-05
2.222222222222222376e-01 5.916079783099616353e-05 3.796644549112070680e-05
2.323232323232323482e-01 5.748345697752489739e-05 3.796644549112070680e-05
2.424242424242424310e-01 5.590169943749474432e-05 3.796644549112070680e-05
2.525252525252525415e-01 5.440588203494176696e-05 3.796644549112070680e-05
2.626262626262626521e-01 5.298766184398314842e-05 3.796644549112070680e-05
2.727272727272727626e-01 5.163977794943222076e-05 3.796644549112070680e-05
2.828282828282828731e-01 5.035587637718447391e-05 3.796644549112070680e-05
2.929292929292929282e-01 4.913036844405174953e-05 3.796644549112070680e-05
3.030303030303030387e-01 4.795831523312719648e-05 3.796644549112070680e-05
3.131313131313131493e-01 4.683533267840396405e-05 3.796644549112070680e-05
3.232323232323232598e-01 4.575751304430781147e-05 3.796644549112070680e-05
3.333333333333333703e-01 4.472135954999578868e-05 3.796644549112070680e-05
3.434343434343434809e-01 4.372373160976031044e-05 3.796644549112070680e-05
3.535353535353535914e-01 4.276179870598789635e-05 3.796644549112070680e-05
3.636363636363636465e-01 4.183300132670377246e-05 3.796644549112070680e-05
3.737373737373737570e-01 4.093501771925444938e-05 3.796644549112070680e-05
3.838383838383838675e-01 4.006573545930158347e-05 3.796644549112070680e-05
3.939393939393939781e-01 3.922322702763680262e-05 3.796644549112070680e-05
4.040404040404040886e-01 3.840572873934303556e-05 3.796644549112070680e-05
4.141414141414141992e-01 3.761162249014875176e-05 3.796644549112070680e-05
4.242424242424242542e-01 3.683941988065036051e-05 3.796644549112070680e-05
4.343434343434343647e-01 3.608774835585269139e-05 3.796644549112070680e-05
4.444444444444444753e-01 3.535533905932737700e-05 3.796644549112070680e-05
4.545454545454545858e-01 3.464101615137754023e-05 3.796644549112070680e-05
4.646464646464646964e-01 3.394368738135970082e-05 3.796644549112070680e-05
4.747474747474748069e-01 3.326233573763880889e-05 3.796644549112070680e-05
4.848484848484848619e-01 3.259601202601324625e-05 3.796644549112070680e-05
4.949494949494949725e-01 3.194382824999699095e-05 3.796644549112070680e-05
5.050505050505050830e-01 3.130495168499705411e-05 3.796644549112070680e-05
5.151515151515152491e-01 3.067859955389481242e-05 3.796644549112070680e-05
5.252525252525253041e-01 3.006403422440431182e-05 3.796644549112070680e-05
5.353535353535353591e-01 2.946055885929333131e-05 3.796644549112070680e-05
5.454545454545455252e-01 2.886751345948128578e-05 3.796644549112070680e-05
5.555555555555555802e-01 2.828427124746190228e-05 3.796644549112070680e-05
5.656565656565657463e-01 2.771023534467260063e-05 3.796644549112070680e-05
5.757575757575758013e-01 2.714483570153184387e-05 3.796644549112070680e-05
5.858585858585858563e-01 2.658752624303618904e-05 3.796644549112070680e-05
5.959595959595960224e-01 2.603778219616477096e-05 3.796644549112070680e-05
6.060606060606060774e-01 2.549509756796392373e-05 3.796644549112070680e-05
6.161616161616162435e-01 2.495898274513868873e-05 3.796644549112070680e-05
6.262626262626262985e-01 2.442896218729700825e-05 3.796644549112070680e-05
6.363636363636364646e-01 2.390457218668786901e-05 3.796644549112070680e-05
6.464646464646465196e-01 2.338535866733712997e-05 3.796644549112070680e-05
6.565656565656565746e-01 2.287087499587462408e-05 3.796644549112070680e-05
6.666666666666667407e-01 2.236067977499789434e-05 3.796644549112070680e-05
6.767676767676767957e-01 2.185433458832611851e-05 3.796644549112070680e-05
6.868686868686869618e-01 2.135140166221356637e-05 3.796644549112070680e-05
6.969696969696970168e-01 2.085144140570747423e-05 3.796644549112070680e-05
7.070707070707071829e-01 2.035400978396429013e-05 3.796644549112070680e-05
7.171717171717172379e-01 1.985865547269246930e-05 3.796644549112070680e-05
7.272727272727272929e-01 1.936491673103708279e-05 3.796644549112070680e-05
7.373737373737374590e-01 1.887231791703508941e-05 3.796644549112070680e-05
7.474747474747475140e-01 1.838036555234519282e-05 3.796644549112070680e-05
7.575757575757576801e-01 1.788854381999831276e-05 3.796644549112070680e-05
7.676767676767677351e-01 1.739630934846148327e-05 3.796644549112070680e-05
7.777777777777777901e-01 1.690308509457033050e-05 3.796644549112070680e-05
7.878787878787879562e-01 1.640825308284733528e-05 3.796644549112070680e-05
7.979797979797980112e-01 1.591114568351459943e-05 3.796644549112070680e-05
8.080808080808081773e-01 1.541103500742243562e-05 3.796644549112070680e-05
8.181818181818182323e-01 1.490711984999859623e-05 3.796644549112070680e-05
8.282828282828283983e-01 1.439850940794676706e-05 3.796644549112070680e-05
8.383838383838384534e-01 1.388420269001246346e-05 3.796644549112070680e-05
8.484848484848485084e-01 1.336306209562121761e-05 3.796644549112070680e-05
8.585858585858586745e-01 1.283377895839495448e-05 3.796644549112070680e-05
8.686868686868687295e-01 1.229482780268493144e-05 3.796644549112070680e-05
8.787878787878788955e-01 1.174440439029406421e-05 3.796644549112070680e-05
8.888888888888889506e-01 1.118033988749894548e-05 3.796644549112070680e-05
8.989898989898991166e-01 1.059997880006359303e-05 3.796644549112070680e-05
9.090909090909091717e-01 9.999999999999995736e-06 3.796644549112070680e-05
9.191919191919192267e-01 9.376144618769906115e-06 3.796644549112070680e-05
9.292929292929293927e-01 8.722783759886462970e-06 3.796644549112070680e-05
9.393939393939394478e-01 8.032193289024985408e-06 3.796644549112070680e-05
9.494949494949496138e-01 7.293249574894718731e-06 3.796644549112070680e-05
9.595959595959596689e-01 6.488856845230495328e-06 3.796644549112070680e-05
9.696969696969697239e-01 5.590169943749471891e-06 3.796644549112070680e-05
9.797979797979798899e-01 4.540766091864987217e-06 3.796644549112070680e-05
9.898989898989899450e-01 3.194382824999692234e-06 3.796644549112070680e-05
1.000000000000000000e+00 0.000000000000000000e+00 3.796644549112070680e-05


==> tikz_data/eta_design_space_P=10.dat <==
mu lower upper
0.000000000000000000e+00 inf 9.182072701413035996e-05
1.010101010101010187e-02 3.130495168499705682e-04 9.182072701413035996e-05
2.020202020202020374e-02 2.202271554554523887e-04 9.182072701413035996e-05
3.030303030303030387e-02 1.788854381999831818e-04 9.182072701413035996e-05
4.040404040404040747e-02 1.541103500742244104e-04 9.182072701413035996e-05
5.050505050505051108e-02 1.371130920080208717e-04 9.182072701413035996e-05
6.060606060606060774e-02 1.244989959798873357e-04 9.182072701413035996e-05
7.070707070707071829e-02 1.146423008442221515e-04 9.182072701413035996e-05
8.080808080808081495e-02 1.066536450385077115e-04 9.182072701413035996e-05
9.090909090909091161e-02 9.999999999999999124e-05 9.182072701413035996e-05
1.010101010101010222e-01 9.433981132056603366e-05 9.182072701413035996e-05
1.111111111111111188e-01 8.944271909999157737e-05 9.182072701413035996e-05
1.212121212121212155e-01 8.514693182963201166e-05 9.182072701413035996e-05
1.313131313131313260e-01 8.133501469468494202e-05 9.182072701413035996e-05
1.414141414141414366e-01 7.791937224739795595e-05 9.182072701413035996e-05
1.515151515151515194e-01 7.483314773547883217e-05 9.182072701413035996e-05
1.616161616161616299e-01 7.202430145443965799e-05 9.182072701413035996e-05
1.717171717171717404e-01 6.945163361480207441e-05 9.182072701413035996e-05
1.818181818181818232e-01 6.708203932499369319e-05 9.182072701413035996e-05
1.919191919191919338e-01 6.488856845230500919e-05 9.182072701413035996e-05
2.020202020202020443e-01 6.284902544988267385e-05 9.182072701413035996e-05
2.121212121212121271e-01 6.094494002200440754e-05 9.182072701413035996e-05
2.222222222222222376e-01 5.916079783099616353e-05 9.182072701413035996e-05
2.323232323232323482e-01 5.748345697752489739e-05 9.182072701413035996e-05
2.424242424242424310e-01 5.590169943749474432e-05 9.182072701413035996e-05
2.525252525252525415e-01 5.440588203494176696e-05 9.182072701413035996e-05
2.626262626262626521e-01 5.298766184398314842e-05 9.182072701413035996e-05
2.727272727272727626e-01 5.163977794943222076e-05 9.182072701413035996e-05
2.828282828282828731e-01 5.035587637718447391e-05 9.182072701413035996e-05
2.929292929292929282e-01 4.913036844405174953e-05 9.182072701413035996e-05
3.030303030303030387e-01 4.795831523312719648e-05 9.182072701413035996e-05
3.131313131313131493e-01 4.683533267840396405e-05 9.182072701413035996e-05
3.232323232323232598e-01 4.575751304430781147e-05 9.182072701413035996e-05
3.333333333333333703e-01 4.472135954999578868e-05 9.182072701413035996e-05
3.434343434343434809e-01 4.372373160976031044e-05 9.182072701413035996e-05
3.535353535353535914e-01 4.276179870598789635e-05 9.182072701413035996e-05
3.636363636363636465e-01 4.183300132670377246e-05 9.182072701413035996e-05
3.737373737373737570e-01 4.093501771925444938e-05 9.182072701413035996e-05
3.838383838383838675e-01 4.006573545930158347e-05 9.182072701413035996e-05
3.939393939393939781e-01 3.922322702763680262e-05 9.182072701413035996e-05
4.040404040404040886e-01 3.840572873934303556e-05 9.182072701413035996e-05
4.141414141414141992e-01 3.761162249014875176e-05 9.182072701413035996e-05
4.242424242424242542e-01 3.683941988065036051e-05 9.182072701413035996e-05
4.343434343434343647e-01 3.608774835585269139e-05 9.182072701413035996e-05
4.444444444444444753e-01 3.535533905932737700e-05 9.182072701413035996e-05
4.545454545454545858e-01 3.464101615137754023e-05 9.182072701413035996e-05
4.646464646464646964e-01 3.394368738135970082e-05 9.182072701413035996e-05
4.747474747474748069e-01 3.326233573763880889e-05 9.182072701413035996e-05
4.848484848484848619e-01 3.259601202601324625e-05 9.182072701413035996e-05
4.949494949494949725e-01 3.194382824999699095e-05 9.182072701413035996e-05
5.050505050505050830e-01 3.130495168499705411e-05 9.182072701413035996e-05
5.151515151515152491e-01 3.067859955389481242e-05 9.182072701413035996e-05
5.252525252525253041e-01 3.006403422440431182e-05 9.182072701413035996e-05
5.353535353535353591e-01 2.946055885929333131e-05 9.182072701413035996e-05
5.454545454545455252e-01 2.886751345948128578e-05 9.182072701413035996e-05
5.555555555555555802e-01 2.828427124746190228e-05 9.182072701413035996e-05
5.656565656565657463e-01 2.771023534467260063e-05 9.182072701413035996e-05
5.757575757575758013e-01 2.714483570153184387e-05 9.182072701413035996e-05
5.858585858585858563e-01 2.658752624303618904e-05 9.182072701413035996e-05
5.959595959595960224e-01 2.603778219616477096e-05 9.182072701413035996e-05
6.060606060606060774e-01 2.549509756796392373e-05 9.182072701413035996e-05
6.161616161616162435e-01 2.495898274513868873e-05 9.182072701413035996e-05
6.262626262626262985e-01 2.442896218729700825e-05 9.182072701413035996e-05
6.363636363636364646e-01 2.390457218668786901e-05 9.182072701413035996e-05
6.464646464646465196e-01 2.338535866733712997e-05 9.182072701413035996e-05
6.565656565656565746e-01 2.287087499587462408e-05 9.182072701413035996e-05
6.666666666666667407e-01 2.236067977499789434e-05 9.182072701413035996e-05
6.767676767676767957e-01 2.185433458832611851e-05 9.182072701413035996e-05
6.868686868686869618e-01 2.135140166221356637e-05 9.182072701413035996e-05
6.969696969696970168e-01 2.085144140570747423e-05 9.182072701413035996e-05
7.070707070707071829e-01 2.035400978396429013e-05 9.182072701413035996e-05
7.171717171717172379e-01 1.985865547269246930e-05 9.182072701413035996e-05
7.272727272727272929e-01 1.936491673103708279e-05 9.182072701413035996e-05
7.373737373737374590e-01 1.887231791703508941e-05 9.182072701413035996e-05
7.474747474747475140e-01 1.838036555234519282e-05 9.182072701413035996e-05
7.575757575757576801e-01 1.788854381999831276e-05 9.182072701413035996e-05
7.676767676767677351e-01 1.739630934846148327e-05 9.182072701413035996e-05
7.777777777777777901e-01 1.690308509457033050e-05 9.182072701413035996e-05
7.878787878787879562e-01 1.640825308284733528e-05 9.182072701413035996e-05
7.979797979797980112e-01 1.591114568351459943e-05 9.182072701413035996e-05
8.080808080808081773e-01 1.541103500742243562e-05 9.182072701413035996e-05
8.181818181818182323e-01 1.490711984999859623e-05 9.182072701413035996e-05
8.282828282828283983e-01 1.439850940794676706e-05 9.182072701413035996e-05
8.383838383838384534e-01 1.388420269001246346e-05 9.182072701413035996e-05
8.484848484848485084e-01 1.336306209562121761e-05 9.182072701413035996e-05
8.585858585858586745e-01 1.283377895839495448e-05 9.182072701413035996e-05
8.686868686868687295e-01 1.229482780268493144e-05 9.182072701413035996e-05
8.787878787878788955e-01 1.174440439029406421e-05 9.182072701413035996e-05
8.888888888888889506e-01 1.118033988749894548e-05 9.182072701413035996e-05
8.989898989898991166e-01 1.059997880006359303e-05 9.182072701413035996e-05
9.090909090909091717e-01 9.999999999999995736e-06 9.182072701413035996e-05
9.191919191919192267e-01 9.376144618769906115e-06 9.182072701413035996e-05
9.292929292929293927e-01 8.722783759886462970e-06 9.182072701413035996e-05
9.393939393939394478e-01 8.032193289024985408e-06 9.182072701413035996e-05
9.494949494949496138e-01 7.293249574894718731e-06 9.182072701413035996e-05
9.595959595959596689e-01 6.488856845230495328e-06 9.182072701413035996e-05
9.696969696969697239e-01 5.590169943749471891e-06 9.182072701413035996e-05
9.797979797979798899e-01 4.540766091864987217e-06 9.182072701413035996e-05
9.898989898989899450e-01 3.194382824999692234e-06 9.182072701413035996e-05
1.000000000000000000e+00 0.000000000000000000e+00 9.182072701413035996e-05


==> tikz_data/extension_L3.dat <==
P proposed N1 N2
1.000000000000000021e-03 9.848301526082441359e-01 9.850250589661768696e-01 9.855020531001741357e-01
5.000000000000000104e-03 9.740173169709366308e-01 9.742919287514957283e-01 9.750306164131665732e-01
1.000000000000000021e-02 9.682196385019671281e-01 9.686372108892593591e-01 9.694947127407961274e-01
5.000000000000000278e-02 9.545246202794640533e-01 9.553844786956759982e-01 9.564606486909092986e-01
1.000000000000000056e-01 9.494614153436200521e-01 9.506594425149963445e-01 9.519379891800701099e-01
5.000000000000000000e-01 9.419960902533189850e-01 9.436952134683465054e-01 9.448719405395046289e-01
1.000000000000000000e+00 9.403606896103162693e-01 9.421569511338240277e-01 9.433687442427844960e-01
5.000000000000000000e+00 9.395985089092387943e-01 9.408640897080532417e-01 9.418003434361875703e-01
1.000000000000000000e+01 9.393919017121917792e-01 9.406982192238698692e-01 9.415947758697478243e-01
1.000000000000000000e+02 9.392543698539242980e-01 9.404752297598598654e-01 9.413395023068784617e-01


==> tikz_data/extension_L5.dat <==
P proposed N1 N2
1.000000000000000021e-03 9.705335193806371441e-01 9.710682878817424868e-01 9.720130896605444493e-01
5.000000000000000104e-03 9.498017258117698036e-01 9.506372726389764605e-01 9.518277288696771476e-01
1.000000000000000021e-02 9.392122902226039960e-01 9.402295993103330085e-01 9.413278041390316098e-01
5.000000000000000278e-02 9.137094589326516525e-01 9.149946604141877549e-01 9.163096924628580942e-01
1.000000000000000056e-01 9.039578773088360331e-01 9.052996103725590160e-01 9.067100141859589790e-01
5.000000000000000000e-01 8.869224275070481944e-01 8.886862396837373890e-01 8.889973042390948432e-01
1.000000000000000000e+00 8.825047964367650488e-01 8.845499719264913185e-01 8.839167220538489689e-01
5.000000000000000000e+00 8.766167147401615622e-01 8.789624340023547422e-01 8.782710421026502789e-01
1.000000000000000000e+01 8.757725138772568529e-01 8.785674464294355168e-01 8.776269341903403243e-01
1.000000000000000000e+02 8.753393797861674930e-01 8.779331550335924828e-01 8.764124472992169679e-01


==> tikz_data/extension_L7.dat <==
P proposed N1 N2
1.000000000000000021e-03 9.553662820704243996e-01 9.561118566890003390e-01 9.586461591890804712e-01
5.000000000000000104e-03 9.275376203776375394e-01 9.286739192388021591e-01 9.313599880634549910e-01
1.000000000000000021e-02 9.139272841552926741e-01 9.154546722541165860e-01 9.175654194219273752e-01
5.000000000000000278e-02 8.804394781542065340e-01 8.825350643798390848e-01 8.832231717204834798e-01
1.000000000000000056e-01 8.669973256551544161e-01 8.689814482100720605e-01 8.683134822461319180e-01
5.000000000000000000e-01 8.372671475513355777e-01 8.411687328325462287e-01 8.352480336560866858e-01
1.000000000000000000e+00 8.271398737794689593e-01 8.311377675014314237e-01 8.233271772728190108e-01
5.000000000000000000e+00 8.102907563602506080e-01 8.144583911023003386e-01 8.033605497963216546e-01
1.000000000000000000e+01 8.058735375591440375e-01 8.100639847034502017e-01 7.979889295821694928e-01
1.000000000000000000e+02 8.001389657437636416e-01 8.044043338657869135e-01 7.917110334730843579e-01


==> tikz_data/noise_comp.dat <==
P D_none S1_none S2_none D_uc S1_uc S2_uc D_zfr S1_zfr S2_zfr D_zfo S1_zfo S2_zfo
1.000000000000000021e-03 9.966377772738237439e-01 9.391368514447928639e-01 9.567726815214218083e-01 9.979605101521731303e-01 9.676096014407682411e-01 9.759804226574502195e-01 9.966377772738237439e-01 9.467029341222521488e-01 9.626594248491490147e-01 9.966377772738237439e-01 9.665720093354541742e-01 9.754956921315205420e-01
5.000000000000000104e-03 9.836187195085566159e-01 8.856278629991027884e-01 9.301382955538810560e-01 9.942001845323940046e-01 9.470181852362034025e-01 9.650004276819925675e-01 9.836187195085566159e-01 9.028882228155318268e-01 9.409604494930806640e-01 9.836187195085566159e-01 9.444308391907524358e-01 9.643212887396800381e-01
1.000000000000000021e-02 9.682264342110130650e-01 8.555892182576025906e-01 9.184849808063858534e-01 9.918951741667612065e-01 9.369192190230839490e-01 9.603780436758521111e-01 9.682264342110130650e-01 8.777977518448213390e-01 9.314765910954302397e-01 9.682264342110130650e-01 9.330785580008489344e-01 9.595380356755766060e-01
5.000000000000000278e-02 8.697226650054438180e-01 7.717454071025730000e-01 8.923415488926297323e-01 9.866529289801269087e-01 9.140218548082618133e-01 9.511719802817550917e-01 8.697226650054438180e-01 8.113026935344036517e-01 9.108695768475808530e-01 8.697226650054438180e-01 9.058475026657527573e-01 9.499734461170146194e-01
1.000000000000000056e-01 7.827480697641483465e-01 7.321859634685059515e-01 8.806879156513610640e-01 9.851058407828457986e-01 9.057773167605497333e-01 9.482447017507164011e-01 7.827480697641483465e-01 7.812497757859060421e-01 9.020702060329865990e-01 7.827480697641483465e-01 8.954681214680084711e-01 9.469631328514223068e-01
5.000000000000000000e-01 4.828748433193041922e-01 6.443460905905011860e-01 8.572688744646249637e-01 9.833779202428278854e-01 8.928964596813044885e-01 9.445478186404610010e-01 4.828748433193041922e-01 7.196083860229296469e-01 8.844702134406750016e-01 4.828748433193041922e-01 8.779428118106040735e-01 9.430906574627531125e-01
1.000000000000000000e+00 3.467361987434250947e-01 6.116530863722660083e-01 8.483883994054741695e-01 9.831134180846020643e-01 8.899197617451679587e-01 9.439005554178599988e-01 3.467361987434250947e-01 6.973080224014553963e-01 8.783503384506825551e-01 3.467361987434250947e-01 8.729370443166873939e-01 9.424080473053692009e-01
5.000000000000000000e+00 1.209273815371848526e-01 5.545695263721449608e-01 8.344914098711998518e-01 9.828914246556740286e-01 8.867563288211568473e-01 9.433357478055013345e-01 1.209273815371848526e-01 6.671263999918174425e-01 8.705059397798763365e-01 1.209273815371848526e-01 8.671307678164140720e-01 9.417728438311686601e-01
1.000000000000000000e+01 6.899495324765221593e-02 5.387519762850668803e-01 8.314268837799534406e-01 9.828629805325497237e-01 8.862689850388898449e-01 9.432609883575465703e-01 6.899495324765221593e-02 6.620681849646794515e-01 8.699019450555671717e-01 6.899495324765221593e-02 8.662818147546659242e-01 9.416865185431424479e-01
1.000000000000000000e+02 8.116428583304868133e-03 5.148300803120979818e-01 8.281322769792812677e-01 9.828372438732310146e-01 8.858014103710825093e-01 9.431929990972217626e-01 8.116428583304868133e-03 6.506250649458773516e-01 8.670351138737961705e-01 8.116428583304868133e-03 8.652446999248446513e-01 9.416068077059042141e-01


==> tikz_data/noise_comp_extra.dat <==
P D_datalevel S1_datalevel S2_datalevel
1.000000000000000021e-03 9.969126904072669326e-01 9.402884902528316768e-01 9.585850479383660749e-01
5.000000000000000104e-03 9.853337255655894023e-01 8.893276316263858394e-01 9.344265237197696417e-01
1.000000000000000021e-02 9.720643909647087577e-01 8.604676972736557961e-01 9.232686362800409663e-01
5.000000000000000278e-02 8.924361724841264332e-01 7.803273242847955649e-01 8.966495256809791092e-01
1.000000000000000056e-01 8.267811867876094789e-01 7.425958717520299013e-01 8.847493128907092386e-01
5.000000000000000000e-01 6.229218776168271576e-01 6.583229281556655099e-01 8.596148664329263944e-01
1.000000000000000000e+00 5.410302269561817479e-01 6.271985136612169276e-01 8.513160204447696167e-01
5.000000000000000000e+00 4.232289796525177672e-01 5.740722181712992755e-01 8.385210347928021557e-01
1.000000000000000000e+01 4.004328595158773707e-01 5.597443916951562182e-01 8.357766766775378553e-01
1.000000000000000000e+02 3.765950706036797491e-01 5.390262583451425060e-01 8.326835799446150599e-01


==> tikz_data/noisy_channel_estimate_var_1e-05.dat <==
P D_zfo S1_zfo D_zfo_noisy S1_zfo_noisy
1.000000000000000021e-03 9.960504682220281403e-01 9.673395390062327071e-01 9.977131464704691588e-01 9.696163233192239828e-01
5.000000000000000104e-03 9.849666817702366073e-01 9.477408597217700237e-01 9.873014688784885751e-01 9.497585806800880048e-01
1.000000000000000021e-02 9.695097985401305296e-01 9.378920230841961692e-01 9.702607207587546911e-01 9.379590863469400297e-01
5.000000000000000278e-02 8.778495563582991990e-01 9.123572490451439254e-01 8.812761130867924342e-01 9.153073728036607015e-01
1.000000000000000056e-01 7.981243529081428756e-01 9.048806031250686832e-01 8.015803009578849059e-01 9.061519513385880575e-01
5.000000000000000000e-01 5.080717061710637861e-01 8.859047115037067543e-01 5.299212203782049935e-01 8.891297422141692941e-01
1.000000000000000000e+00 3.710658218414233933e-01 8.799398111899129349e-01 4.069166524892029457e-01 8.843476402752948884e-01
5.000000000000000000e+00 1.342399618381980575e-01 8.765550041724340380e-01 2.303756133699713937e-01 8.755457170756076879e-01
1.000000000000000000e+01 7.733462330363496950e-02 8.736502358411433189e-01 2.033765446486128503e-01 8.776333951861662319e-01
1.000000000000000000e+02 9.273041064657160798e-03 8.749917571172249886e-01 2.316726997898448936e-01 8.747361960182439278e-01


==> tikz_data/noisy_channel_estimate_var_2e-05.dat <==
P D_zfo S1_zfo D_zfo_noisy S1_zfo_noisy
1.000000000000000021e-03 9.970606315793294483e-01 9.709202741418341276e-01 9.950113126749426939e-01 9.693317140572967894e-01
5.000000000000000104e-03 9.859921081797456965e-01 9.514805406020524492e-01 9.864467200377445844e-01 9.522907535122292488e-01
1.000000000000000021e-02 9.699116562564514821e-01 9.394179571089731340e-01 9.724480988774822920e-01 9.400552507972819161e-01
5.000000000000000278e-02 8.788428054802900347e-01 9.151953443841288616e-01 8.810945273604972039e-01 9.142046341581372415e-01
1.000000000000000056e-01 7.944291021856562107e-01 9.044264673589971215e-01 8.042618985497159700e-01 9.064845673582812013e-01
5.000000000000000000e-01 4.969706863739896119e-01 8.864236440335140355e-01 5.813321196350214048e-01 8.908414700348880055e-01
1.000000000000000000e+00 3.586844236230291583e-01 8.822821489070444834e-01 4.962264460150677126e-01 8.868879595978336194e-01
5.000000000000000000e+00 1.250377273191737026e-01 8.726450507534234680e-01 4.734355479538689959e-01 8.817527348110464347e-01
1.000000000000000000e+01 7.128443533110637165e-02 8.732419229544127193e-01 5.574027921239964600e-01 8.837177510248070966e-01
1.000000000000000000e+02 8.345738900674696398e-03 8.726346365124838522e-01 8.438074016143035649e-01 8.805760058875391483e-01


==> tikz_data/power_control_sim.dat <==
P	S_0.4	D_0.4	S_0.7	D_0.7	S_0.85	D_0.85	S_0.95	D_0.95	S_0.9999	D_0.9999
0.001	0.9905782920569851	0.9994499365781604	0.9694063579920346	0.9981710285553487	0.958584927647528	0.9973649508621274	0.9505615784446042	0.9966075570959524	0.9356233629348765	0.9967516655127528
0.005	0.9846630232221765	0.9972641442789763	0.9498279797363263	0.9909775654211768	0.931365920372255	0.9871370557351486	0.9167922965112859	0.9835563832034279	0.9000107836802893	0.9841663486341957
0.01	0.9814927780207259	0.9945637236166547	0.939525749537153	0.9822486461967217	0.917507852965911	0.9749905145846771	0.8989817404382454	0.968268477665305	0.8803620384017903	0.9692675316986442
0.05	0.9721441313219702	0.9741103505803543	0.9119880798347111	0.9210244642187746	0.881928271409211	0.8956238278802977	0.8536895524739471	0.8722194787245816	0.8312912101375396	0.8733086223743882
0.1	0.966646411534352	0.9509531066946664	0.8979135604735143	0.8599649758721569	0.8649853111539334	0.8229206912130234	0.8321293825937688	0.7880999032798585	0.8092637388514538	0.7878692950261192
0.5	0.9490049952989053	0.8187429371283498	0.8590868406964932	0.6052208780215312	0.8205611263428397	0.5508560624459082	0.7785179411698838	0.49475036274646483	0.7544878887325771	0.49079292123007023
1.0	0.9398372764574846	0.7152754877732572	0.8383550491333036	0.46635978212043827	0.7975072445381789	0.4143164557403864	0.7538023181905201	0.3584521554733415	0.7296189048205558	0.35424007353086495
5.0	0.9085511332408742	0.4046565604672883	0.7815466896577142	0.19125947249117128	0.7433443887295172	0.16215913454591882	0.6959842543886007	0.126606185120172	0.6715366862817146	0.12333171498202102
10.0	0.8929148688738736	0.27866450450866015	0.7568030466173312	0.11540709488778564	0.7218270311709357	0.09709737981033777	0.6734467287463457	0.07243568474958252	0.6497975105376645	0.06981421853549319
100.0	0.8452492401472517	0.04848655545386834	0.6968866263228667	0.014869036143759751	0.6630263458030059	0.012568991165962056	0.6261371298846395	0.00857826331386713	0.6069161577206448	0.008057173533411139


==> tikz_data/real_channel.dat <==
L D S1 S2
2.000000000000000000e+00 6.989028708378228205e-02 5.079193991505873695e-01 5.894608956940240452e-01
3.000000000000000000e+00 6.768975291305069641e-02 4.157041583096878767e-01 5.524675887994774381e-01
4.000000000000000000e+00 6.669625888668966052e-02 3.429400029752499579e-01 5.178714621129812956e-01
5.000000000000000000e+00 6.672274597813857011e-02 2.956038759618650480e-01 4.982008286394715713e-01
6.000000000000000000e+00 6.851091762101174654e-02 2.547819902358087751e-01 4.823956113984437799e-01
7.000000000000000000e+00 6.733666579036576283e-02 2.232949557239263805e-01 4.745041565667025285e-01
8.000000000000000000e+00 6.595286780043381480e-02 1.945126434802776083e-01 4.615271095776337096e-01
9.000000000000000000e+00 6.768432490628770171e-02 1.722979454134548338e-01 4.520338832652939232e-01
1.000000000000000000e+01 6.815372343507701547e-02 1.566595478371069217e-01 4.468032139390255564e-01
1.100000000000000000e+01 6.915291647810010989e-02 1.385661852742270106e-01 4.391540732288175541e-01
1.200000000000000000e+01 6.773187605606197093e-02 1.211995915630506016e-01 4.314694891842815738e-01
1.300000000000000000e+01 6.393190531508691210e-02 1.154785187705826277e-01 4.262219056569719333e-01
1.400000000000000000e+01 6.937806374675108134e-02 1.029054572234516518e-01 4.210268925469002332e-01


==> tikz_data/tradeoff/mixing.dat <==
D	S
9.610190500959572280e-01 9.976626991684409695e-01
9.861566438036755144e-01 9.982885174342517320e-01
9.945593643649857096e-01 9.984945821127482191e-01
9.979129323942677043e-01 9.979563948904136561e-01
9.988842222317320108e-01 9.978263759548055001e-01
9.994736308602083508e-01 9.984111934866718441e-01
9.994881148660710313e-01 9.979012287791273472e-01
9.996944230126837416e-01 9.975325877447966949e-01
9.997929895316655102e-01 9.983941880353888187e-01
9.998462687558472561e-01 9.954541171619972761e-01
9.998686447710161129e-01 9.984395443745134324e-01
9.998919453600512153e-01 9.969191683582803165e-01
9.999239863196786038e-01 9.975173857373214048e-01
9.999204352435970833e-01 9.980812333008700632e-01
9.999240392016259804e-01 9.988538351122072667e-01
9.999553210588464358e-01 9.963980994574079819e-01
9.999466316763820917e-01 9.983804945539427322e-01
9.999426552891996778e-01 9.985505517680360876e-01
9.999373864092044872e-01 9.988347958654613112e-01
9.999494674459867838e-01 9.985590245501457796e-01
9.610190500959572280e-01 9.981124478668409461e-01
9.855738926098315256e-01 9.979562710176035356e-01
9.957364946006903583e-01 9.984613963709180195e-01
9.975379414441599701e-01 9.984308043243163011e-01
9.991481455592963190e-01 9.972810234532100138e-01
9.992729828326050168e-01 9.977604232347554447e-01
9.995686835494611566e-01 9.976565303121214257e-01
9.997677924563858065e-01 9.973793780795348063e-01
9.997802716969266257e-01 9.972695167166505392e-01
9.998207154412364073e-01 9.977624579197093002e-01
9.998632312787860688e-01 9.979843807818419288e-01
9.998875303997962760e-01 9.969723141538067157e-01
9.999178311795666740e-01 9.986358327033107996e-01
9.999299708811300036e-01 9.975638034899980688e-01
9.999354788717637055e-01 9.972034794803227298e-01
9.999477221784088821e-01 9.985110248525050913e-01
9.999288795625316251e-01 9.987794890408601134e-01
9.999451387634137323e-01 9.981550809111898737e-01
9.999344373667673480e-01 9.985074314097865944e-01
9.999539338573620872e-01 9.985441473785530153e-01
9.610190500959572280e-01 9.987596900023891777e-01
9.865732775703254243e-01 9.983933668644966453e-01
9.950562478869177108e-01 9.982335902196617372e-01
9.978911175068454487e-01 9.974814622779573092e-01
9.990164555094738219e-01 9.985561418887217711e-01
9.992910009713149577e-01 9.981869587830574098e-01
9.996111503937544773e-01 9.988329125221349081e-01
9.996332757019242843e-01 9.963932764984039236e-01
9.997876479706414576e-01 9.982438168035758785e-01
9.998228017425088154e-01 9.983442942389869623e-01
9.998672586106932547e-01 9.960692404100748298e-01
9.998830129644593612e-01 9.961618833629665160e-01
9.999220148201940495e-01 9.963641617161412833e-01
9.999226558959891653e-01 9.975675514052313453e-01
9.999206907860852533e-01 9.971561570922539142e-01
9.999503970699663569e-01 9.987649750889531219e-01
9.999396685010438768e-01 9.986668109958105610e-01
9.999483240639784887e-01 9.986221394837735410e-01
9.999537108127203311e-01 9.988178222135829509e-01
9.999533737403722977e-01 9.987728057655630431e-01
9.426238974001753812e-01 9.975978215447609543e-01
9.794730879351021269e-01 9.969805868506114166e-01
9.932833568321159934e-01 9.969700458526707942e-01
9.962451236181243397e-01 9.954903349924633105e-01
9.985303128184632726e-01 9.981166555744910296e-01
9.987998680057007528e-01 9.963359847054351626e-01
9.994596246361069358e-01 9.969688019494447051e-01
9.994721118939222659e-01 9.954537598731079129e-01
9.996931739573984288e-01 9.966565318728000111e-01
9.997605221684680021e-01 9.976230987101933900e-01
9.996601947498475749e-01 9.941215105214379344e-01
9.998374770860518623e-01 9.974859267712841149e-01
9.998672440349520851e-01 9.979219159364556280e-01
9.998911128450688190e-01 9.980133181490118410e-01
9.998690879609479776e-01 9.979392419908050815e-01
9.999159351300438425e-01 9.973684688733069903e-01
9.999187359268461028e-01 9.981129806042334796e-01
9.999148278739010687e-01 9.981000166218573222e-01
9.999218205263862291e-01 9.975221847325923541e-01
9.999337612446126400e-01 9.974911538337810635e-01
9.426238974001753812e-01 9.978829537571558550e-01
9.794984037644154373e-01 9.965256578898888939e-01
9.931755342815433707e-01 9.972106900738240132e-01
9.955258539083514657e-01 9.952767540597351470e-01
9.983748676703623204e-01 9.973137371698275189e-01
9.989383487999120570e-01 9.974004962775782079e-01
9.993967756935836499e-01 9.974939813640644193e-01
9.996130990349201273e-01 9.975816237442804990e-01
9.996600843230470934e-01 9.960581365753764516e-01
9.997475396937247627e-01 9.963887951913803498e-01
9.998133241884646916e-01 9.974880860387469461e-01
9.998150107270614706e-01 9.953364823123526106e-01
9.998579123255236789e-01 9.975694395351187849e-01
9.998555144536650507e-01 9.971589091445163255e-01
9.999011445295730161e-01 9.976085134509542485e-01
9.998932224961046833e-01 9.970438967590290469e-01
9.999063590205379271e-01 9.976429050698163437e-01
9.999300512263223917e-01 9.977156147153776189e-01
9.999216812602451654e-01 9.981319024806165618e-01
9.999252590761397164e-01 9.981068784713095221e-01
9.426238974001753812e-01 9.980108072002926711e-01
9.794876460359228654e-01 9.973894376721035293e-01
9.937264650159889356e-01 9.979434626866698910e-01
9.967167905969234187e-01 9.981728346483156322e-01
9.979831507928315082e-01 9.972403105443478077e-01
9.989625114205500367e-01 9.961309154641736496e-01
9.993233078669312430e-01 9.970524605894015568e-01
9.994044641405196439e-01 9.964967380385743034e-01
9.997393184141680766e-01 9.977589250690725997e-01
9.997302300400523478e-01 9.973581833542344288e-01
9.997871920444462157e-01 9.964532798597819374e-01
9.998680459642766971e-01 9.967033777883689272e-01
9.998533229120148969e-01 9.957496200917197449e-01
9.998869923964208706e-01 9.967732968007825267e-01
9.998910025423780601e-01 9.960332212226810089e-01
9.998937868034752929e-01 9.972450589618443439e-01
9.999192744974985114e-01 9.962419605510732801e-01
9.999248261888477041e-01 9.978796931766936718e-01
9.999165231530889875e-01 9.980317050574610827e-01
9.999172551505475237e-01 9.978635024216884197e-01
9.214196605696900466e-01 9.964789451417868094e-01
9.721250456368621951e-01 9.926140147000463987e-01
9.904250275040409335e-01 9.965983676493213039e-01
9.959205614792731032e-01 9.970814951728862452e-01
9.977689101756395118e-01 9.962653224067653523e-01
9.986805368143694128e-01 9.966963182812194066e-01
9.989348952460069819e-01 9.959075974531583775e-01
9.993819124985220403e-01 9.965700815236125942e-01
9.995521111058047747e-01 9.968442562386654604e-01
9.996549065913515886e-01 9.963273059584134561e-01
9.996842072742733176e-01 9.941034034885443127e-01
9.997653894296346655e-01 9.970089701274837957e-01
9.997602222326893440e-01 9.916478836753633841e-01
9.998716421258091458e-01 9.928248531199090898e-01
9.997952313343934083e-01 9.970763811243641417e-01
9.998703030179125761e-01 9.966324309703344930e-01
9.998841340371994457e-01 9.969955386251680984e-01
9.998837122544497191e-01 9.961164343454463888e-01
9.998999055757552545e-01 9.969751752679238965e-01
9.999030378510314065e-01 9.973948604921203387e-01
9.214196605696900466e-01 9.970848464593884408e-01
9.695193572115895497e-01 9.956448527200832954e-01
9.910649887429716642e-01 9.956717529544220069e-01
9.966173590088034384e-01 9.959114189770774672e-01
9.976886777912685744e-01 9.931552899662929867e-01
9.985072457317430983e-01 9.949610852895827140e-01
9.992595055927159242e-01 9.967769559763880460e-01
9.994230441559934786e-01 9.968979162555900997e-01
9.995948665455524074e-01 9.963177154823150694e-01
9.996909909654295712e-01 9.965112526730079967e-01
9.995496198373746699e-01 9.913140463779934741e-01
9.997618975426958432e-01 9.930909111557195690e-01
9.998555703176863485e-01 9.951802265806611869e-01
9.998349188578904423e-01 9.956434876578946769e-01
9.998777876003751564e-01 9.913876503708229926e-01
9.998820826973549014e-01 9.966128231410609217e-01
9.998856437641701067e-01 9.970825182898892525e-01
9.998802477870016858e-01 9.961968992975237525e-01
9.998696442434573672e-01 9.968539573425027056e-01
9.998912197915436062e-01 9.974652322595845000e-01
9.214196605696900466e-01 9.960057200675151989e-01
9.705468888479433787e-01 9.967670958433457740e-01
9.890524355355305719e-01 9.965129664767555795e-01
9.952009651205407925e-01 9.966491689605780913e-01
9.975532889389773228e-01 9.966600805780297945e-01
9.987414965715943893e-01 9.966154873516326340e-01
9.988841948036790708e-01 9.957504215234775913e-01
9.993241349822443720e-01 9.967250582184880026e-01
9.995699866720950677e-01 9.960264315915973166e-01
9.995742611859415039e-01 9.951617860911494695e-01
9.997458617490175836e-01 9.891692614380596105e-01
9.998056215255715085e-01 9.961397193464265332e-01
9.997626673146025045e-01 9.954061871208890189e-01
9.998530252645643213e-01 9.974409992607120579e-01
9.997563900492865141e-01 9.963968894046302260e-01
9.998421004558929459e-01 9.968653719199501717e-01
9.998726345301653939e-01 9.975047679740737250e-01
9.998772439921321808e-01 9.971600122786633547e-01
9.998676082211399585e-01 9.973125972415441964e-01
9.999160964411851760e-01 9.974409845725844548e-01
8.978256142826790409e-01 9.945332622012682533e-01
9.615258795996298735e-01 9.941922053943648141e-01
9.867429531709241974e-01 9.949159057977781107e-01
9.945544857431565244e-01 9.915335206874988927e-01
9.973225718090169556e-01 9.942473255246584429e-01
9.985376159637361360e-01 9.952739825274753427e-01
9.986346707691847735e-01 9.959698655249129562e-01
9.994350085034119369e-01 9.916875660513579938e-01
9.994320768361871776e-01 9.936001306426954782e-01
9.993588775725038564e-01 9.943089563593304758e-01
9.996384883330327042e-01 9.965591863874355694e-01
9.997707884446243032e-01 9.970962630896793577e-01
9.997206675409978649e-01 9.948249992083777471e-01
9.997531474791754302e-01 9.936269277756241136e-01
9.998132500752934249e-01 9.940933732605850004e-01
9.998258865719373834e-01 9.952984775359547953e-01
9.998397677361271496e-01 9.945624849499700160e-01
9.998856705585742466e-01 9.973062203320881558e-01
9.998345864839002228e-01 9.962209453680301863e-01
9.998679099668400516e-01 9.964168271388994524e-01
8.978256142826790409e-01 9.948399809784629344e-01
9.623310988603342997e-01 9.962374965223159684e-01
9.882185815455886146e-01 9.939747073132942923e-01
9.939929001112043361e-01 9.957548127798082627e-01
9.972903871885622218e-01 9.962179140041398373e-01
9.981410153854435308e-01 9.949234916914587723e-01
9.989235719092993682e-01 9.954228415135445429e-01
9.992967863671496920e-01 9.944590401173553085e-01
9.993288824503935297e-01 9.945547364736972984e-01
9.994083667381810088e-01 9.950624771240219602e-01
9.995873550508787009e-01 9.935761661371516063e-01
9.994319604468833163e-01 9.875340290821950084e-01
9.997465165191726788e-01 9.928208882444380379e-01
9.997874870622259769e-01 9.950339462313639860e-01
9.998119273252598083e-01 9.938696355445403308e-01
9.998064512413188387e-01 9.960335177943042684e-01
9.996822644291801785e-01 9.948569477517964499e-01
9.998645959246934556e-01 9.958785393843889722e-01
9.998664860208610339e-01 9.964188717717903376e-01
9.998678374373473066e-01 9.971267135317591901e-01
8.978256142826790409e-01 9.945443865965885033e-01
9.631388919781146418e-01 9.951286769215900163e-01
9.879721045509161081e-01 9.943791774609215262e-01
9.939773380844412198e-01 9.952842551016302108e-01
9.971687552351122807e-01 9.961656618137890717e-01
9.985651655825409367e-01 9.948169567075887398e-01
9.988764593581734852e-01 9.915152029325128291e-01
9.991951752895273930e-01 9.964928585747495626e-01
9.989728174227243684e-01 9.960060875690536220e-01
9.994245941874998485e-01 9.955869566119294189e-01
9.996969248610387826e-01 9.958579907786959673e-01
9.996620404818828964e-01 9.929552462728082896e-01
9.996671022319187916e-01 9.932232888362163559e-01
9.997412773615345083e-01 9.919747612628905253e-01
9.998098091629692430e-01 9.954963410512572830e-01
9.997754865423971182e-01 9.941401306516945979e-01
9.998064016286611899e-01 9.961034761518265945e-01
9.998446925458317480e-01 9.957058937325657944e-01
9.998665116439457989e-01 9.962257134681042903e-01
9.998750488189021013e-01 9.969711291106808648e-01
8.722736820973390204e-01 9.947001224015180609e-01
9.500611858337428828e-01 9.920544215525192167e-01
9.842011509361116017e-01 9.930290511668955489e-01
9.941241716750939261e-01 9.915868551238535833e-01
9.955221486656673502e-01 9.943491514726048308e-01
9.976957303606841521e-01 9.923076091127074339e-01
9.985207029940132983e-01 9.832584219035128692e-01
9.986803281997739257e-01 9.908969848628936816e-01
9.990807246088397875e-01 9.843686962645243899e-01
9.994759967586439586e-01 9.937245261983159716e-01
9.995496957422778106e-01 9.816399915563471801e-01
9.996177217326899234e-01 9.908525051503490610e-01
9.994992592037215129e-01 9.946684696243472956e-01
9.996681834096137198e-01 9.934427995420529456e-01
9.997265228931631054e-01 9.955240631825520436e-01
9.998096567424885617e-01 9.951848987567357696e-01
9.997434691975850551e-01 9.951457126464676728e-01
9.998022770181738128e-01 9.941168490269813862e-01
9.998162596908475308e-01 9.955060042292500633e-01
9.998244515057115311e-01 9.964256273090775773e-01
8.722736820973390204e-01 9.950975604531997476e-01
9.473232453183687563e-01 9.951443756856429568e-01
9.845477216067608506e-01 9.943651196476258614e-01
9.926523430340722376e-01 9.935899572778270628e-01
9.962994042486265078e-01 9.941664986923698377e-01
9.976873981826137605e-01 9.943640601744165863e-01
9.984733908615386344e-01 9.943835269601969395e-01
9.989811044683817309e-01 9.932321427248554935e-01
9.992334154930269108e-01 9.919814876128185688e-01
9.994415400867475707e-01 9.891453849196495396e-01
9.994953845490316402e-01 9.933232772765743235e-01
9.995930019975058922e-01 9.939116936906460253e-01
9.997141318813522748e-01 9.915337803118515758e-01
9.997362100115564365e-01 9.948074598262022228e-01
9.996134666833894622e-01 9.947479300977927208e-01
9.997458103172979227e-01 9.938874776641315467e-01
9.997832251719991348e-01 9.950731813643381996e-01
9.998130820752415548e-01 9.962714684254883046e-01
9.998061294040718749e-01 9.952578584916441651e-01
9.998351122735391616e-01 9.954567676963110845e-01
8.722736820973390204e-01 9.914975091968785126e-01
9.492295495342963907e-01 9.946508597726648748e-01
9.843656642956910563e-01 9.925268086021148406e-01
9.926122729740711748e-01 9.944303569830051925e-01
9.955253521616682644e-01 9.940233447481786611e-01
9.972694200913195806e-01 9.934403372378414199e-01
9.986352655686634439e-01 9.922752195668649300e-01
9.988871639631085042e-01 9.953087779031997151e-01
9.985690152844007850e-01 9.952361804434417536e-01
9.992873462518124805e-01 9.931622354691255206e-01
9.994839372593089522e-01 9.915070217518602291e-01
9.994813616031981152e-01 9.927092910533092951e-01
9.995788351633161373e-01 9.949680922231822766e-01
9.997509881424180289e-01 9.964425597906209076e-01
9.997249699661379108e-01 9.946325006710575733e-01
9.997718530059801489e-01 9.891119865650219722e-01
9.997575591219163282e-01 9.945167860505117474e-01
9.998295646103292356e-01 9.954565301469966432e-01
9.998315010544379655e-01 9.968093630102345948e-01
9.998289925834897840e-01 9.940616095353368431e-01
8.451919193164331157e-01 9.929077643843877699e-01
9.182309844130361887e-01 9.907923663410072024e-01
9.812702077276999058e-01 9.918200995712619372e-01
9.906181623017292770e-01 9.923445588671886419e-01
9.952562982016759374e-01 9.929006653979108865e-01
9.971792581567816560e-01 9.910914796235044122e-01
9.981213059654440167e-01 9.918160559018899258e-01
9.986679463517301736e-01 9.905635028792861840e-01
9.987299261140980544e-01 9.857998560515746078e-01
9.991561295356856665e-01 9.913822491874818565e-01
9.993708698921389688e-01 9.941331437798224258e-01
9.993880100607833716e-01 9.833625960197424076e-01
9.996130032929745335e-01 9.884907257827999505e-01
9.996894304930181718e-01 9.917742043917243677e-01
9.996818758715720898e-01 9.855704188308304081e-01
9.997000879979541788e-01 9.924316041236167507e-01
9.996989751094510490e-01 9.934606240068313276e-01
9.997376363513961195e-01 9.932965107550221218e-01
9.997532806776197045e-01 9.928128897175674261e-01
9.998004907197504121e-01 9.925187006703268811e-01
8.451919193164331157e-01 9.917806737038360465e-01
9.411882020564170670e-01 9.916156299125351570e-01
9.798020453297382470e-01 9.916284167685152084e-01
9.904886286935523643e-01 9.901053650973768994e-01
9.953819714543573616e-01 9.947216393589406458e-01
9.968112848455543684e-01 9.914470510677845239e-01
9.981633819584733169e-01 9.923014979328255158e-01
9.987387969841299284e-01 9.926653776214007241e-01
9.992017364641414545e-01 9.907700486727706313e-01
9.991975355738972331e-01 9.842034517330628951e-01
9.994002539423663123e-01 9.829127363470929746e-01
9.992419225257048732e-01 9.855839227326189667e-01
9.995977538970997056e-01 9.922867148678244931e-01
9.996348024408410193e-01 9.853646160467577353e-01
9.996628026544172041e-01 9.908707174723254685e-01
9.996679867236697437e-01 9.937066009519937015e-01
9.997813913501470973e-01 9.937524005944148309e-01
9.996606856787504380e-01 9.902168464809089077e-01
9.997688851965655932e-01 9.940869922683026605e-01
9.996362852283608991e-01 9.935167646961267085e-01
8.451919193164331157e-01 9.706753151744309527e-01
9.421056428574876573e-01 9.935179510996006158e-01
9.821356422063413083e-01 9.910587045997936162e-01
9.903091117385978137e-01 9.916281730265560368e-01
9.949774280760390610e-01 9.863958598251513221e-01
9.966143092575887596e-01 9.922696748283970081e-01
9.983067462938051140e-01 9.920573074136358471e-01
9.986247081996865171e-01 9.916847113257164503e-01
9.985877820051122233e-01 9.895186468159270499e-01
9.992485726288498071e-01 9.878371650008935800e-01
9.993719416750280748e-01 9.824074452479032438e-01
9.995402378449063097e-01 9.847524475511445496e-01
9.995004376769787147e-01 9.923579005218693405e-01
9.994038157074301987e-01 9.904621534539178596e-01
9.996908753133704195e-01 9.934650289061806028e-01
9.995530042473582677e-01 9.928169621886502316e-01
9.997291795228475664e-01 9.933290040079756356e-01
9.995624428111122839e-01 9.934879196001417112e-01
9.997595264708843965e-01 9.930705224675135945e-01
9.997835652218590718e-01 9.937013901077668132e-01
8.169906659707176777e-01 9.925333188945834051e-01
9.307832416365471317e-01 9.897824385510235468e-01
9.749943307140727100e-01 9.845054997144450093e-01
9.897606075883780274e-01 9.872725971259722622e-01
9.933616388090948934e-01 9.873909963710923998e-01
9.956869521865593375e-01 9.862184737686823244e-01
9.978447722130783237e-01 9.883727877630463787e-01
9.981987474057675280e-01 9.820226370952293005e-01
9.988712245540571910e-01 9.927463745474116585e-01
9.988615147852397680e-01 9.897151646932496050e-01
9.991518488247654872e-01 9.845137148675955352e-01
9.993655665166309987e-01 9.849563115224015952e-01
9.995004128102781271e-01 9.896802972427031220e-01
9.994994406403273635e-01 9.886549972748538417e-01
9.996282851490974064e-01 9.899523063858766125e-01
9.995725763205205450e-01 9.915593335197785407e-01
9.996496779685173362e-01 9.915861430784567165e-01
9.996617243419917420e-01 9.913394089225244787e-01
9.997259923177972407e-01 9.911966044125478659e-01
9.997237019084584952e-01 9.927872626669973499e-01
8.169906659707176777e-01 9.916230419745029057e-01
9.218099021359780210e-01 9.933453801514083858e-01
9.763814762786136026e-01 9.910893747414344368e-01
9.874171763789298950e-01 9.910373295830480211e-01
9.938203754843828452e-01 9.903277105654799684e-01
9.972177541564219982e-01 9.912391845814139124e-01
9.979285082045816768e-01 9.907001267089473595e-01
9.983400981855782286e-01 9.840155378067994008e-01
9.989595448218165918e-01 9.838776185578890221e-01
9.992827197041214138e-01 9.864571197382124845e-01
9.992766420950476292e-01 9.867846649434582895e-01
9.994131792228646560e-01 9.941742137904659993e-01
9.994495308194565331e-01 9.880459788140701916e-01
9.996291541174961992e-01 9.892897570067555879e-01
9.994477513889907794e-01 9.900829103619041005e-01
9.996034049468294214e-01 9.897869896823334734e-01
9.997152746100466114e-01 9.909953337936032725e-01
9.997004175960972905e-01 9.920606872282716759e-01
9.997452409269060869e-01 9.918803668342063284e-01
9.997555790643748441e-01 9.932306371190160466e-01
8.169906659707176777e-01 9.897731815714938541e-01
9.175338046218847188e-01 9.912737436368010968e-01
9.734666669140098483e-01 9.922384074486707561e-01
9.856564269477751106e-01 9.875742306372254919e-01
9.947173211413989913e-01 9.932812482154546041e-01
9.961095582101371360e-01 9.892064079533606780e-01
9.973611441365818342e-01 9.901678465023435738e-01
9.981676275104577334e-01 9.890312075617189169e-01
9.986440901833338879e-01 9.890194972697582410e-01
9.988578739946236684e-01 9.817200384122272139e-01
9.992151250803986695e-01 9.907555098121840764e-01
9.993674210384126955e-01 9.895947087816989729e-01
9.995475579862846960e-01 9.868320006475719275e-01
9.994847455124480362e-01 9.883837769702523701e-01
9.995522302390135172e-01 9.875364340171567390e-01
9.995458811811476219e-01 9.918615046737562224e-01
9.996533867339941759e-01 9.902463868127659996e-01
9.996857150847573426e-01 9.921445432606322834e-01
9.996928470847514792e-01 9.924630963242327963e-01
9.997753052741499280e-01 9.906325553554119479e-01
7.880518304664843043e-01 9.845060987349987247e-01
9.138246967030893009e-01 9.858874146372493819e-01
9.698257497992898157e-01 9.884740059338433804e-01
9.874802221303491390e-01 9.808448062096293274e-01
9.910789388953741286e-01 9.865409203155985907e-01
9.939943258110547353e-01 9.823452442328810541e-01
9.971304606604729504e-01 9.895155557635828547e-01
9.978512557089592727e-01 9.843746629505049084e-01
9.984277939246706257e-01 9.827192905137214218e-01
9.987917583332261984e-01 9.826243356331624268e-01
9.992583775564709558e-01 9.898275989644762518e-01
9.989175836229537975e-01 9.850351580763526682e-01
9.994650163229206186e-01 9.825211087408208810e-01
9.994368301773544072e-01 9.899864888785168127e-01
9.996372817407295219e-01 9.866966388852795866e-01
9.995822873770136008e-01 9.901887462912896121e-01
9.995378134561434535e-01 9.916408667620877360e-01
9.996885396880579311e-01 9.935101890567065164e-01
9.996314328528985715e-01 9.899439418524791368e-01
9.996568218905033110e-01 9.909995065991440422e-01
7.880518304664843043e-01 9.915156729977733230e-01
9.152523155706056013e-01 9.882104382029549550e-01
9.712643883167395575e-01 9.913174787763167073e-01
9.873879719591303061e-01 9.879495607331089113e-01
9.926384900761826557e-01 9.857721575541834591e-01
9.959782234248676369e-01 9.909659314743320957e-01
9.971659287868046562e-01 9.897823358852355646e-01
9.976095025420205209e-01 9.873794074398216658e-01
9.984342172368675383e-01 9.767133361026172356e-01
9.989173218285815059e-01 9.882726309922891250e-01
9.989531956995252315e-01 9.791026927849046935e-01
9.991095453663030312e-01 9.880152337297218867e-01
9.992254439275939371e-01 9.850610260601844193e-01
9.995489766290553968e-01 9.825946329157662085e-01
9.995127063379147803e-01 9.876800731281228929e-01
9.994685954042887843e-01 9.908599467083537560e-01
9.995853228793226686e-01 9.921127366654585167e-01
9.995740702660972365e-01 9.898919545404910592e-01
9.996729446443559652e-01 9.831608044184835249e-01
9.996936414139560023e-01 9.900280133688412754e-01
7.880518304664843043e-01 9.891310801078262438e-01
9.197283964467379835e-01 9.894705138744384065e-01
9.723376130704881604e-01 9.843059564194254207e-01
9.859140003141865227e-01 9.851756408239389362e-01
9.933432570347360269e-01 9.853229813616803945e-01
9.961604253115042829e-01 9.907343198329826572e-01
9.974202673618378645e-01 9.902097172057713337e-01
9.979774348506385007e-01 9.864428745354907324e-01
9.983847201261886184e-01 9.902459839030870459e-01
9.990675275705369618e-01 9.711121819722481341e-01
9.991563218355293818e-01 9.791156815552044534e-01
9.992560224864742713e-01 9.835984124466986556e-01
9.994141956285730322e-01 9.879792985846180819e-01
9.995348485158801477e-01 9.904151333509055855e-01
9.995623778136127902e-01 9.885005877694228449e-01
9.996631875950783286e-01 9.920474344822324264e-01
9.996059733569655492e-01 9.916993218253641329e-01
9.996498875297895603e-01 9.932473221592954538e-01
9.996743209696168364e-01 9.901698577860056361e-01
9.996836625529660347e-01 9.898492947338688452e-01
7.587213943517858716e-01 9.839681065802274862e-01
8.980817298734791176e-01 9.878861099809397306e-01
9.659604982596444733e-01 9.865968964757219073e-01
9.822617598988940824e-01 9.829163605105055712e-01
9.920562767347543831e-01 9.837895689678177735e-01
9.945715964980774704e-01 9.850694751830145757e-01
9.955306385571235372e-01 9.863145291051333974e-01
9.973249564060486794e-01 9.866046163503876532e-01
9.984010567484539189e-01 9.847359251036182926e-01
9.985818039733169726e-01 9.870733427719150521e-01
9.987311461221836106e-01 9.784204515300749527e-01
9.986984188476208946e-01 9.812036093072429299e-01
9.990467255371774380e-01 9.864598604217666988e-01
9.993171225748691544e-01 9.853389917941147713e-01
9.993506575096116062e-01 9.829842466577988214e-01
9.994219491603815175e-01 9.855724829944776388e-01
9.994193218331309803e-01 9.875390342728769255e-01
9.992313828071811566e-01 9.862698730011253412e-01
9.995375219626675412e-01 9.911204330297807008e-01
9.995391896596874659e-01 9.896894135060094744e-01
7.587213943517858716e-01 9.819763610782296093e-01
8.949527214500185845e-01 9.869143593018677718e-01
9.680084195715750184e-01 9.875315323745857965e-01
9.848314632276731206e-01 9.841431024196464206e-01
9.914878379883914628e-01 9.855465712127083888e-01
9.946790836160627203e-01 9.859368860555645098e-01
9.959688359044619466e-01 9.833338856225772862e-01
9.976223090142661842e-01 9.854962169153287377e-01
9.976714293305596337e-01 9.743958060932187415e-01
9.984241123927265482e-01 9.763009027329081491e-01
9.988078877978303627e-01 9.854019111873507653e-01
9.989609004741154541e-01 9.812743015683198511e-01
9.989061725975707517e-01 9.816350879092188286e-01
9.993377730955359528e-01 9.871412726585648834e-01
9.994109495803167320e-01 9.863219042456115027e-01
9.992742177383474589e-01 9.804723553098284583e-01
9.995169688284075704e-01 9.873943195752454827e-01
9.996102238258248729e-01 9.878791822951342727e-01
9.995835400987529429e-01 9.860923968611198243e-01
9.996249757711448414e-01 9.909399171733668243e-01
7.587213943517858716e-01 9.883867569446211920e-01
9.011226145285682332e-01 9.880841504994665181e-01
9.681547862591489695e-01 9.859587997926528846e-01
9.853379025875013131e-01 9.872082976929678066e-01
9.919472811739069584e-01 9.754136386737531916e-01
9.939192701653526418e-01 9.873401360954585648e-01
9.970561060510940710e-01 9.918523102332557073e-01
9.967567808594042233e-01 9.856051277736842531e-01
9.978733212478865244e-01 9.875212287175465509e-01
9.986909661094571788e-01 9.866141139043203001e-01
9.990202357214468254e-01 9.833402794117974688e-01
9.990357054148619742e-01 9.689444677743204171e-01
9.993539910519955161e-01 9.803630712399024061e-01
9.992597867587911242e-01 9.854461251364745600e-01
9.992453399535410341e-01 9.846053742993160496e-01
9.995129249175480624e-01 9.847933000582047569e-01
9.995385288568749971e-01 9.908198500193018399e-01
9.995617641390822650e-01 9.906358757600227660e-01
9.996226257297387008e-01 9.908527993702350711e-01
9.995517887966169912e-01 9.889941252595989551e-01
7.293049380454489361e-01 9.855857580857234623e-01
8.795738386650736595e-01 9.861220124634626494e-01
9.585064027912466589e-01 9.872482867597581757e-01
9.669255827228374622e-01 9.819756865789200928e-01
9.904653545161472561e-01 9.915813364213621472e-01
9.943211334871522311e-01 9.877765299050937919e-01
9.943060706299023943e-01 9.810110176957309580e-01
9.966961510194668472e-01 9.809850161734980922e-01
9.978641403640413632e-01 9.825150693616493403e-01
9.984927185871610433e-01 9.859201714257301852e-01
9.986067084029880414e-01 9.736134754766775368e-01
9.987106295643078946e-01 9.849432063893381883e-01
9.988148874359306095e-01 9.691889647268825403e-01
9.993271042492619660e-01 9.865844168024197058e-01
9.991316656874266178e-01 9.802429386127733402e-01
9.995419714206595918e-01 9.893307031469412705e-01
9.993767117513522313e-01 9.826833828715001440e-01
9.995896941981780026e-01 9.892130708455928456e-01
9.994767753720527059e-01 9.874371734217164409e-01
9.994919775490375136e-01 9.902788708461625067e-01
7.293049380454489361e-01 9.844877755051785195e-01
8.845396406409744561e-01 9.861592334932111070e-01
9.578998666540347040e-01 9.709997272932885393e-01
9.841343411463888691e-01 9.733331261879076823e-01
9.883040580871356173e-01 9.808554743152847477e-01
9.939249627647566143e-01 9.862177947188499605e-01
9.966895971783280572e-01 9.882846739720705376e-01
9.968794029825541747e-01 9.807739481849859775e-01
9.978621087486114760e-01 9.800980666731679003e-01
9.985987755656419163e-01 9.849941768047089097e-01
9.988224848342650564e-01 9.757181014239521000e-01
9.988163674852922336e-01 9.859848712280984140e-01
9.991626459891131962e-01 9.863035550256903372e-01
9.992514825526728206e-01 9.814981761641186075e-01
9.994755984126660886e-01 9.899836856618562386e-01
9.994554270003499497e-01 9.820023912046033088e-01
9.993372107116975656e-01 9.835010614594417167e-01
9.995022881325101860e-01 9.882486503336954664e-01
9.995634935317976311e-01 9.897520877313186194e-01
9.995686084252526360e-01 9.817650073831368784e-01
7.293049380454489361e-01 9.841378592190732633e-01
8.820213284815940913e-01 9.736931964015179686e-01
9.604356816640647887e-01 9.882324733343985645e-01
9.827169984414245718e-01 9.792450366228518943e-01
9.881488734959494868e-01 9.804159127194584933e-01
9.940462273268609872e-01 9.767682430903571467e-01
9.960966514742259914e-01 9.816459005492057521e-01
9.972318566246572979e-01 9.858355480377799518e-01
9.975446911687496643e-01 9.796372741155308095e-01
9.981818833356503884e-01 9.702640027701637804e-01
9.986201547103185083e-01 9.785199154078592088e-01
9.988775739279553978e-01 9.703010732382989501e-01
9.989881180900838098e-01 9.824941109459488509e-01
9.992760339046748985e-01 9.675943909968087731e-01
9.992599532688724029e-01 9.799677777774628007e-01
9.994605127665501243e-01 9.855495598431111004e-01
9.994268700032368224e-01 9.871539711762751246e-01
9.993026006684635476e-01 9.776500455324367289e-01
9.995500821630773913e-01 9.869892215504700861e-01
9.995294751105548992e-01 9.851374337159622963e-01
7.000657922599671235e-01 9.831827251752653929e-01
8.650161130963128775e-01 9.771784785448546229e-01
9.556348805626294629e-01 9.854446534726806206e-01
9.787549074749529732e-01 9.821245725173226582e-01
9.870078702824386374e-01 9.819739735270225367e-01
9.937301322681809657e-01 9.814712468902536679e-01
9.960958675468777335e-01 9.793809915713656000e-01
9.967170574003205719e-01 9.853852371934451737e-01
9.981898484359620349e-01 9.841532788844850055e-01
9.979759016015401496e-01 9.597561406398389394e-01
9.983878831564156897e-01 9.810577278911944976e-01
9.987347791243571526e-01 9.812001993984854620e-01
9.989259564312721329e-01 9.787282794583946899e-01
9.991187085058312878e-01 9.771246115588786418e-01
9.992387951347616593e-01 9.793887585562748299e-01
9.992517013927495473e-01 9.827799487237576237e-01
9.993269293098787642e-01 9.797546443002271843e-01
9.994040620856585733e-01 9.795297947334145050e-01
9.994653134982209863e-01 9.861814920395316486e-01
9.994765489762877930e-01 9.835145088141145076e-01
7.000657922599671235e-01 9.811353173481711654e-01
8.669814321380545641e-01 9.848173297213019817e-01
9.588692411452310882e-01 9.853082284745591224e-01
9.825860110479786025e-01 9.831125900182636768e-01
9.890149822053884154e-01 9.694626300416413489e-01
9.933262897919916679e-01 9.821719874134823280e-01
9.959954852874236542e-01 9.833393116469469897e-01
9.973146622362429881e-01 9.749735963358072688e-01
9.976306885257961721e-01 9.727912161890911458e-01
9.977961589312233093e-01 9.696541078500446886e-01
9.983566523287923378e-01 9.574134907315787757e-01
9.984119602507981472e-01 9.746641398864652750e-01
9.986957189331423512e-01 9.614754353136520937e-01
9.987590976639708629e-01 9.826690883085893446e-01
9.992299912689268648e-01 9.801304446438976470e-01
9.993326063329431852e-01 9.822562022950604987e-01
9.991554730687676189e-01 9.848099212058228913e-01
9.993503953496254422e-01 9.860612411447500225e-01
9.993310402324148134e-01 9.854335944065945041e-01
9.994796666524443651e-01 9.857929051807552412e-01
7.000657922599671235e-01 9.804483741905072325e-01
8.692049102398795579e-01 9.788099767624935943e-01
9.568324608462965841e-01 9.788576926429721770e-01
9.797821713504866192e-01 9.856493024519523694e-01
9.888574694362928241e-01 9.860744240306952291e-01
9.920807684734598286e-01 9.843797549724716545e-01
9.952530159359025408e-01 9.685240856940297016e-01
9.969471476647552288e-01 9.804636591243522936e-01
9.975795890369127950e-01 9.829649510076094998e-01
9.979182494211139565e-01 9.829609232409105557e-01
9.986174571996373484e-01 9.773786790756295861e-01
9.986492195428586793e-01 9.749283607129159979e-01
9.986614665068360708e-01 9.672612153259074752e-01
9.985748250207990839e-01 9.791190314647869597e-01
9.992166995841615940e-01 9.821580886084758655e-01
9.992452713030530731e-01 9.861648907226205907e-01
9.991761855626425382e-01 9.819937382230601308e-01
9.994347843068822623e-01 9.829740850334381941e-01
9.994434742044511211e-01 9.854630064610196971e-01
9.994221600453965237e-01 9.879144463591965630e-01
6.712253169421150689e-01 9.829948598402791227e-01
8.489788118490766422e-01 9.676735204871795837e-01
9.424571876972998030e-01 9.860434712965435722e-01
9.698106033656852532e-01 9.831412963317419651e-01
9.880678150337118826e-01 9.751186680339585244e-01
9.907788585013644900e-01 9.772960101867405047e-01
9.945790584140119517e-01 9.787286128532678431e-01
9.952204802127105898e-01 9.815784328843384365e-01
9.967366835363321576e-01 9.735765820380998248e-01
9.977966855643888300e-01 9.836991614155579100e-01
9.977562956356212931e-01 9.626578445914003579e-01
9.982827538556279245e-01 9.626302276264244728e-01
9.988986553858630879e-01 9.795221616083623628e-01
9.988163314824187733e-01 9.814098192398410525e-01
9.990825304472783497e-01 9.715252132024121412e-01
9.992599885869288823e-01 9.823925801095333421e-01
9.992845023106677882e-01 9.779445723603150675e-01
9.991948030125806790e-01 9.714839218296559276e-01
9.993621847802026670e-01 9.805190896910263021e-01
9.993779580784766248e-01 9.866872130382926542e-01
6.712253169421150689e-01 9.797248347672529167e-01
8.269368585967876717e-01 9.804550785834895699e-01
9.510162691148030811e-01 9.827657390899116052e-01
9.727937362377021557e-01 9.834499032475950697e-01
9.863993153976657879e-01 9.791187228374834683e-01
9.932678194660573556e-01 9.815859150049160986e-01
9.944067931803708404e-01 9.796527405160262436e-01
9.956890857607298972e-01 9.824193269700759457e-01
9.973022181802487784e-01 9.802882090400244497e-01
9.970881676274505612e-01 9.640334816157207776e-01
9.981084531321071651e-01 9.679412159776994429e-01
9.980273005458346613e-01 9.776310412104169956e-01
9.982046729166729193e-01 9.632746292035548885e-01
9.990073643274088866e-01 9.742285819155731552e-01
9.991357090070860369e-01 9.804787510740894385e-01
9.993412586862463476e-01 9.768735577326732589e-01
9.992166817052424710e-01 9.855673047263477926e-01
9.993488351922221735e-01 9.804316993407576897e-01
9.994518981385394074e-01 9.859610963878333578e-01
9.994543901851846712e-01 9.865370078838380241e-01
6.712253169421150689e-01 9.855507248262096454e-01
8.471330848435165706e-01 9.786707134743815040e-01
9.466224916124147404e-01 9.696104778695787685e-01
9.770058869298485771e-01 9.810512153379168376e-01
9.831359440214353373e-01 9.847911335737669081e-01
9.925753155335463873e-01 9.735691184350108163e-01
9.927989706838600270e-01 9.805536521170360453e-01
9.960720063126518031e-01 9.686320622924423640e-01
9.978716108186503897e-01 9.669981286976367940e-01
9.981075047789683685e-01 9.790058848162150884e-01
9.980261384153843451e-01 9.744048754454708305e-01
9.984951980021927742e-01 9.863247283116548525e-01
9.990914846841516539e-01 9.725481422626759409e-01
9.989800851800566539e-01 9.778233085724368223e-01
9.990815557130170443e-01 9.637165229926270005e-01
9.991047936495599524e-01 9.745531342370092887e-01
9.991709744558443518e-01 9.839322184825244344e-01
9.994094378618371133e-01 9.847073681756367547e-01
9.994074247981201697e-01 9.836557071332787672e-01
9.993571213129387454e-01 9.864027212521625509e-01
6.429647832170024557e-01 9.797055577684101735e-01
8.446428435353720010e-01 9.758445603791143785e-01
9.450026240417901402e-01 9.772958561320774784e-01
9.709478164892461072e-01 9.803438673792395086e-01
9.849834673424515685e-01 9.802357330101486577e-01
9.893456158519023935e-01 9.740949949926449580e-01
9.923513200349596275e-01 9.712634437523262054e-01
9.936108631120778023e-01 9.668074547472089719e-01
9.957007784049212162e-01 9.692191285716109661e-01
9.971437953855591951e-01 9.715612929201985493e-01
9.983782446131052035e-01 9.719579128410826829e-01
9.984898022443282617e-01 9.828895959195209642e-01
9.987157795350357636e-01 9.798057917835496511e-01
9.986814756547340854e-01 9.778351688208843928e-01
9.988841671054675686e-01 9.736297061866796554e-01
9.991695003922052010e-01 9.792984247576594914e-01
9.989870647123726410e-01 9.744931033543551280e-01
9.992032100441718967e-01 9.845371607817136050e-01
9.992046532824314653e-01 9.806131850398087657e-01
9.993488845501363738e-01 9.769710736492712710e-01
6.429647832170024557e-01 9.669593653409660483e-01
8.207739129457071181e-01 9.816134593252512364e-01
9.413662050280653393e-01 9.771208803617563721e-01
9.719713190652875534e-01 9.701116376486988990e-01
9.848357694007120466e-01 9.739304606691627786e-01
9.879616326305280527e-01 9.727932151332444599e-01
9.920278021993622630e-01 9.650907300290474389e-01
9.959319303153792990e-01 9.731797549635556877e-01
9.964928611764767297e-01 9.669899976554856558e-01
9.975373127781740346e-01 9.764165742700244843e-01
9.979135700683745558e-01 9.634654534111115609e-01
9.984381078876619631e-01 9.727172535497372596e-01
9.986891847332390881e-01 9.668309531423031622e-01
9.988842567072850898e-01 9.702530314043231741e-01
9.988996226470293616e-01 9.789782821129885404e-01
9.991732233737833369e-01 9.802879533311925631e-01
9.991309382636265335e-01 9.716822563057928575e-01
9.991467256397807972e-01 9.739873659726976385e-01
9.993630096407860597e-01 9.839645962703011950e-01
9.992354473267303083e-01 9.826811802090607006e-01
6.429647832170024557e-01 9.724905470529080498e-01
8.385637820695139855e-01 9.689070078518109419e-01
9.385119553636469547e-01 9.798677464809815163e-01
9.712994612892726920e-01 9.723174560892191565e-01
9.871308512680185832e-01 9.753681329937017308e-01
9.920714265134187304e-01 9.704351229124412725e-01
9.936810560148158222e-01 9.644884090074319349e-01
9.959517522575935811e-01 9.691906432787256165e-01
9.962422825247190250e-01 9.710293549654382961e-01
9.972843433817841774e-01 9.769255019715734623e-01
9.982875382816548404e-01 9.684849436973600456e-01
9.983888588918050644e-01 9.740990639610969115e-01
9.988870492616873653e-01 9.724034686256157745e-01
9.984857491740436464e-01 9.710920798482098881e-01
9.992811155236971388e-01 9.833518913412593321e-01
9.990925849064045128e-01 9.799488724036811149e-01
9.991801963233791772e-01 9.717036157838871979e-01
9.992478523872359020e-01 9.784956778642327491e-01
9.992367079810842156e-01 9.838363280241216868e-01
9.993993935692893071e-01 9.832606494817408560e-01
6.154283629643162445e-01 9.757628362735067951e-01
8.189285141303989102e-01 9.779845421324119270e-01
9.319189995019824257e-01 9.723246941054454195e-01
9.687141367388039104e-01 9.643501348838223741e-01
9.781409582366700217e-01 9.730146190463417888e-01
9.906775320026671716e-01 9.786491448022369699e-01
9.920488137395375716e-01 9.766416989004504945e-01
9.952576614426387192e-01 9.586748495185019037e-01
9.962275323343057210e-01 9.703206839101625736e-01
9.971587500788328118e-01 9.744500707072335510e-01
9.968527405013072329e-01 9.742595455569844631e-01
9.982073214773748981e-01 9.775602144741238897e-01
9.987505036056285590e-01 9.602157871042008574e-01
9.989304134030290161e-01 9.633166105480658326e-01
9.989915029995011242e-01 9.597365769782403300e-01
9.990913273292539865e-01 9.748993954423511576e-01
9.991622979024853413e-01 9.824235710643218766e-01
9.991657050641518101e-01 9.798296004569517770e-01
9.992674931028086016e-01 9.784367712233011938e-01
9.992137960046665324e-01 9.767226445712197114e-01
6.154283629643162445e-01 9.732396032936994068e-01
8.224887760412494808e-01 9.787924188975273276e-01
9.262966002301759039e-01 9.463160169701110291e-01
9.669448153369080146e-01 9.689254410969196929e-01
9.833560320888820039e-01 9.743140859376231422e-01
9.885429691078101433e-01 9.742131499670958483e-01
9.914495579660144164e-01 9.739945224938511004e-01
9.932986946862577549e-01 9.728962925323293431e-01
9.961178865748172573e-01 9.734389040870095045e-01
9.970362398032583950e-01 9.740349602345498292e-01
9.972892606009031713e-01 9.615768106384934288e-01
9.979227456028663124e-01 9.764354625753681738e-01
9.982883351870712740e-01 9.778109979919880068e-01
9.987076189306808294e-01 9.704339444741135745e-01
9.988753784001052072e-01 9.826792401684310008e-01
9.990628955978243519e-01 9.752965378593064782e-01
9.991694588122284060e-01 9.727524512515257626e-01
9.991817138387768527e-01 9.836465980955767519e-01
9.990194274716491796e-01 9.769960260788592699e-01
9.992646781323607508e-01 9.843461226416597709e-01
6.154283629643162445e-01 9.690706931360351106e-01
7.972864931696128643e-01 9.687285990146397019e-01
9.310818192163724527e-01 9.771967507558065869e-01
9.517434040332203304e-01 9.617016886189330149e-01
9.772900134867636979e-01 9.685893815356769743e-01
9.892940766545736953e-01 9.740169615498882605e-01
9.915044228471125987e-01 9.774666015969473154e-01
9.950673682449184820e-01 9.726458749470003884e-01
9.968608870066105743e-01 9.707437039611458429e-01
9.970722472282608217e-01 9.586858723180715636e-01
9.965625734085756804e-01 9.557272433006565038e-01
9.983319425023529092e-01 9.679880478793952969e-01
9.982981593301122336e-01 9.726935186242665621e-01
9.985897026852261771e-01 9.586637274370263251e-01
9.987754741139619474e-01 9.787517322995157310e-01
9.990372841822086070e-01 9.759228486854161222e-01
9.989260907254919886e-01 9.758413685001011695e-01
9.988907151202136570e-01 9.772597398207438779e-01
9.990832429678342397e-01 9.667060896122139368e-01
9.991559170221527841e-01 9.839981675841023012e-01
5.887267940737521688e-01 9.759968925565165598e-01
7.811712637120947766e-01 9.692892867139420998e-01
9.120755544048358976e-01 9.673412784603153680e-01
9.615641535497445602e-01 9.711240370150857615e-01
9.710076578943309666e-01 9.678708130751014771e-01
9.875716337992683780e-01 9.696506208880690814e-01
9.929135789502773202e-01 9.771370245386725717e-01
9.948276791117389717e-01 9.528161703819361117e-01
9.963084312681539378e-01 9.772925246788797260e-01
9.964476205564473110e-01 9.702715734220078714e-01
9.961686027694810486e-01 9.527578521600160721e-01
9.976741150016159576e-01 9.658819813280827837e-01
9.983470795892468441e-01 9.605247445310139964e-01
9.978933382449731715e-01 9.771304619116414347e-01
9.976392107025067180e-01 9.700944750514118864e-01
9.989387342915490020e-01 9.664668428296763203e-01
9.986691057484982093e-01 9.742733945985382338e-01
9.989051573288521002e-01 9.757433272274216307e-01
9.991437419656079566e-01 9.803519767658275263e-01
9.989050840043413038e-01 9.726761694645402745e-01
5.887267940737521688e-01 9.643264567150503508e-01
7.928134253459544478e-01 9.687559820776594499e-01
9.199387441184401215e-01 9.738938345882184322e-01
9.624973003714520914e-01 9.613549743793859959e-01
9.815829702837881587e-01 9.700970923441633031e-01
9.882387446701811351e-01 9.675056166082568465e-01
9.917801990544287127e-01 9.723159394205652672e-01
9.933961043921174516e-01 9.768201050371602134e-01
9.955384715514010718e-01 9.680515994524082624e-01
9.962390341916786962e-01 9.667489138208442689e-01
9.971673359554623639e-01 9.517764796142915706e-01
9.977101354321078475e-01 9.789471043142561335e-01
9.984990274505232133e-01 9.589416700551741668e-01
9.979805651203396133e-01 9.685678624466890208e-01
9.986899134669103839e-01 9.516742076353731372e-01
9.987783178636835402e-01 9.699361865454769749e-01
9.990387047281785726e-01 9.756641870193368815e-01
9.990987518127110167e-01 9.749086266636697307e-01
9.990875598034403282e-01 9.740816452257526903e-01
9.990027253582184352e-01 9.741135136191865218e-01
5.887267940737521688e-01 9.630411990849879755e-01
7.756035450752477578e-01 9.662372957897309433e-01
9.292236091236155682e-01 9.772064292406368313e-01
9.695538786503800077e-01 9.680623319590657694e-01
9.812825252552510591e-01 9.698811753353319132e-01
9.887978855412962176e-01 9.643701641499318189e-01
9.930322925395309586e-01 9.756781415872700647e-01
9.950859261010986945e-01 9.484419776043444550e-01
9.954497225229342883e-01 9.432001877590949768e-01
9.973399275490407723e-01 9.694231452765820212e-01
9.967995715633160003e-01 9.660355192177165762e-01
9.974833410183405746e-01 9.557282980690772201e-01
9.980048291792431581e-01 9.642078314846401765e-01
9.984522433700734334e-01 9.694212684206962027e-01
9.981242266851824141e-01 9.540876907371876881e-01
9.988910731363429552e-01 9.695434132825134776e-01
9.989961551257339201e-01 9.719744013644291414e-01
9.990126077227403645e-01 9.778445765535169754e-01
9.992146757558263426e-01 9.744070670194674433e-01
9.989661865412153841e-01 9.746254955865604197e-01
5.629413690760654010e-01 9.702476410209645019e-01
7.721012489823745328e-01 9.644785570068649116e-01
9.122203636227415036e-01 9.686211105019136847e-01
9.591775919622040902e-01 9.611803523412126848e-01
9.744815856959523348e-01 9.393266742235359956e-01
9.872616160267367880e-01 9.365140631881279099e-01
9.853564354400710101e-01 9.779634826250012125e-01
9.932183662599045615e-01 9.730812567522536538e-01
9.949484325562473197e-01 9.522597740641073338e-01
9.963981870922244966e-01 9.646880599388659716e-01
9.976043827035230294e-01 9.756005312398139395e-01
9.973979558464722839e-01 9.651743653500658437e-01
9.985854305461753233e-01 9.641413170030885826e-01
9.982975539692479083e-01 9.786399122416101770e-01
9.978648316504517002e-01 9.727709377367596000e-01
9.985698234084134928e-01 9.642893101095101338e-01
9.986673722891706850e-01 9.754166719649257633e-01
9.989390232540442671e-01 9.780696348464709144e-01
9.989472162367469821e-01 9.729418737670091355e-01
9.991090764319995321e-01 9.800503657969594773e-01
5.629413690760654010e-01 9.653614967378424394e-01
7.653347181349223760e-01 9.509101200722988034e-01
9.160249761739729379e-01 9.355828887918109515e-01
9.478916252465777736e-01 9.610925485894953324e-01
9.746390096842784123e-01 9.726217202660127903e-01
9.863489642253659984e-01 9.657233640185565182e-01
9.897402152680963017e-01 9.675777606053177493e-01
9.935705393777736205e-01 9.580948342935178275e-01
9.950684931457585147e-01 9.619459194091307674e-01
9.964282127533264921e-01 9.749656283507937005e-01
9.969850666740749379e-01 9.622913251161121506e-01
9.973629751666468479e-01 9.579904966225346596e-01
9.985236821848323396e-01 9.790120687129342247e-01
9.977218004121070072e-01 9.736786857850235899e-01
9.987073698256144771e-01 9.594338772485105915e-01
9.986367356832455133e-01 9.660904989639960139e-01
9.986205450804861439e-01 9.792726393814462638e-01
9.987301566048817358e-01 9.674812094039961785e-01
9.990119711912635037e-01 9.728336766477071462e-01
9.989177827899849982e-01 9.709006729448650397e-01
5.629413690760654010e-01 9.680161482168370135e-01
7.870701951897557391e-01 9.732366272145400732e-01
9.194054309960415505e-01 9.474370243728480467e-01
9.614549655924040650e-01 9.718569198220841088e-01
9.776326028561272974e-01 9.694544493995662648e-01
9.869010249696789083e-01 9.578363296632252943e-01
9.917054576630819351e-01 9.559277557981991080e-01
9.949042413233101234e-01 9.754483340938858715e-01
9.949853352214933500e-01 9.494945549589129952e-01
9.964988755688587441e-01 9.481119175101151431e-01
9.967475341481479845e-01 9.530288065717329449e-01
9.975539200773025916e-01 9.665479787304420700e-01
9.986541588704881400e-01 9.687886913555058266e-01
9.974073956242414107e-01 9.615526140854721016e-01
9.985965244098815585e-01 9.651714021320986214e-01
9.986386960534133772e-01 9.714481268121618607e-01
9.989262525507337509e-01 9.635953916476238668e-01
9.988593487020154260e-01 9.609349762380503535e-01
9.989636605607141728e-01 9.746813822728097598e-01
9.991857335227253278e-01 9.727060728173513304e-01
5.381279772653038140e-01 9.601808705622141282e-01
7.525247456822335979e-01 9.523393118301882732e-01
8.898102690630697031e-01 9.659642248990135682e-01
9.494393811039774089e-01 9.394907470634376034e-01
9.757722460276182508e-01 9.583425195269429375e-01
9.862234846070364602e-01 9.608202685189143333e-01
9.923125241243800909e-01 9.480254237758736213e-01
9.927919654845627218e-01 9.366079757489771396e-01
9.928176006446669533e-01 9.736800640960368014e-01
9.955963722912507530e-01 9.213307570926470014e-01
9.964555834808164203e-01 9.533595058660067068e-01
9.962595915099712318e-01 9.720357218799228205e-01
9.982014475892150296e-01 9.559694192352836684e-01
9.980029575001447828e-01 9.542928440988952543e-01
9.984623997672207318e-01 9.651138827854176538e-01
9.986257962578211078e-01 9.510939166877195872e-01
9.988235372413211133e-01 9.588154735343155100e-01
9.988839502783273261e-01 9.691124138646314279e-01
9.987310861292979514e-01 9.710603687771848236e-01
9.988021178876929085e-01 9.594452318398568602e-01
5.381279772653038140e-01 9.669369710841417831e-01
7.449046966829087069e-01 9.662876259927651867e-01
9.091026166470358438e-01 9.621579517766785106e-01
9.547304029135611492e-01 9.499349527343678989e-01
9.699953838386077276e-01 9.537590559518976940e-01
9.850665792388951791e-01 9.680727573146352682e-01
9.882232591422231982e-01 9.647812474779631220e-01
9.921846914971126363e-01 9.705525640819168132e-01
9.957906615124928473e-01 9.013150153544589038e-01
9.956640140433220543e-01 9.518496896433961130e-01
9.975975356894336565e-01 9.010816723200060219e-01
9.973636570391468670e-01 9.683168641312538405e-01
9.980569130301567560e-01 9.398729059867056979e-01
9.982074867842978261e-01 9.461054990293567002e-01
9.981494853169458059e-01 9.679719011127021489e-01
9.985920201913179861e-01 9.606761248061164160e-01
9.985697599650456002e-01 9.708367236071921980e-01
9.988242823901900547e-01 9.680699365417497759e-01
9.986626870373266351e-01 9.724048669457877603e-01
9.989104226869773839e-01 9.775098140482996190e-01
5.381279772653038140e-01 9.556630731129894807e-01
7.415721113345693505e-01 9.291621097267690477e-01
9.059539097909052874e-01 9.567415421698067801e-01
9.455410554993420869e-01 9.620357240994984460e-01
9.723318317422178225e-01 9.551038356828824849e-01
9.874536193717448063e-01 9.575852369092401339e-01
9.888348807417213227e-01 9.551063684897137529e-01
9.953174157042588011e-01 9.668002711987044862e-01
9.943970085725938324e-01 9.592488368711841185e-01
9.960532138942058689e-01 9.604311567938094152e-01
9.965863441366350495e-01 9.558128760939734736e-01
9.965528252678094168e-01 9.421736983577361224e-01
9.981214177357067285e-01 9.684266390143042580e-01
9.986529583490991735e-01 9.395036902079753061e-01
9.986456540911460289e-01 9.614892228630589344e-01
9.983564088987118001e-01 9.729673073234414993e-01
9.986790181520575072e-01 9.619289899713363567e-01
9.988581573540049607e-01 9.728984965292695186e-01
9.990074511920659095e-01 9.731179447661166826e-01
9.989687129803280774e-01 9.744795313987122398e-01
5.143210068204469021e-01 9.605298437777417542e-01
7.334672413790607193e-01 9.610914318924349553e-01
9.008206137314769268e-01 9.724701177980579203e-01
9.560358817585521418e-01 9.630742824833099514e-01
9.771876236042258412e-01 9.565445307238521488e-01
9.801832576350431037e-01 9.532576401163379565e-01
9.892455754392761591e-01 9.545238505303021981e-01
9.941746038892741444e-01 9.547559091799515674e-01
9.952447537728887905e-01 9.679993273204900994e-01
9.951363152336467621e-01 9.404560639302310676e-01
9.966961205331251739e-01 9.632106439737132542e-01
9.970014215544648062e-01 9.492259630583220753e-01
9.974092844003352720e-01 9.545795103971754791e-01
9.976839345576271612e-01 9.542808714477335474e-01
9.981965791941782573e-01 9.564795322068744277e-01
9.970913445659992380e-01 9.682409769554525258e-01
9.986737274525830932e-01 9.589596092194879740e-01
9.987400343915892043e-01 9.727294171122722322e-01
9.986237046500278103e-01 9.687430924139965871e-01
9.986796816833869439e-01 9.702860549249291422e-01
5.143210068204469021e-01 9.537974347841716716e-01
7.237454009514632247e-01 9.710940194640111933e-01
8.861403888247434413e-01 9.548394336463115195e-01
9.534604772444424947e-01 9.651210897642903408e-01
9.668016918629793732e-01 9.702913346493433622e-01
9.827036535912616610e-01 9.625465323939087492e-01
9.897962826801224301e-01 9.260503020671656538e-01
9.906639386260834845e-01 9.337202903031770473e-01
9.945673173739896233e-01 9.760308750888562201e-01
9.955862302881632875e-01 9.596733931623706582e-01
9.974312446373938545e-01 9.520342426438201944e-01
9.968628080120225388e-01 9.415282122711485790e-01
9.974914403245916938e-01 9.516658767717368628e-01
9.980071288711526156e-01 9.746657067528989860e-01
9.981922919936427885e-01 9.424091180922756772e-01
9.983176588204584201e-01 9.675761875871279338e-01
9.986535648771326379e-01 9.632637914333548323e-01
9.988628312825250655e-01 9.648711391178843577e-01
9.986857823947123958e-01 9.625904275650951636e-01
9.983026565839349109e-01 9.746989437898300190e-01
5.143210068204469021e-01 9.430157554970179934e-01
7.326534249294169854e-01 9.446745733662735844e-01
8.846464279242460815e-01 9.478926790729217400e-01
9.432065769981952119e-01 9.409467966508663350e-01
9.749389067624909533e-01 9.566090849438038113e-01
9.841655829863832361e-01 9.416253477358484947e-01
9.880718312471113984e-01 9.574786789359376327e-01
9.915041107806598086e-01 9.400398407411977297e-01
9.942018339613725164e-01 9.338544348257742378e-01
9.950547438469321548e-01 9.646516832269107500e-01
9.963536856632154715e-01 9.472149321404348399e-01
9.966299593552661040e-01 9.554883995448826273e-01
9.975893922119775103e-01 9.614997311910894462e-01
9.983256792155665860e-01 9.669213246511422222e-01
9.979407527484797091e-01 9.241568375727396978e-01
9.981985753024801289e-01 9.654489699043047324e-01
9.982130436560900932e-01 9.662028338205076450e-01
9.978680384520932645e-01 9.507139510907699487e-01
9.987029086853681514e-01 9.667887602790969925e-01
9.985608357733501972e-01 9.671164157416143325e-01
4.915369789834658221e-01 9.467230690474388588e-01
7.011923413540955830e-01 9.728268891729892065e-01
8.810708212667304196e-01 9.532729492849191244e-01
9.091637043055970091e-01 9.564126232092707847e-01
9.699676006479822643e-01 9.634589939529191183e-01
9.824703421360071465e-01 9.596568839829366926e-01
9.803894794641584420e-01 9.528660579146537302e-01
9.905395703540692542e-01 9.565685993198738135e-01
9.930579258648565277e-01 9.424310613996129682e-01
9.938288171953102434e-01 9.347418302642037657e-01
9.956814547386525494e-01 8.975673750748769386e-01
9.972024316273360167e-01 9.227600354320195652e-01
9.967664825310101895e-01 9.247356576230546521e-01
9.970950555226683054e-01 9.414523875767883965e-01
9.983875620397764106e-01 9.635291968302134302e-01
9.979975137354488712e-01 9.658035154540158818e-01
9.976883387849767582e-01 9.552508661222618436e-01
9.984920936047686491e-01 9.606166741943824583e-01
9.984743157617579357e-01 9.602227290764790979e-01
9.982414112781569093e-01 9.691621152431642017e-01
4.915369789834658221e-01 9.693411192998878656e-01
6.915493466446225312e-01 9.508083923177363950e-01
8.880263667390184690e-01 9.602124359575919810e-01
9.448100737792834991e-01 9.443120557873811993e-01
9.753265508420330132e-01 9.507086359810014153e-01
9.804767591815087835e-01 9.539317114051327762e-01
9.867250553585078521e-01 8.892471418486828094e-01
9.909228560084999415e-01 9.611687598915814590e-01
9.918918827407002814e-01 9.651368222900569283e-01
9.944962396905971946e-01 9.402462128055566470e-01
9.946686447570491918e-01 9.529577665009010268e-01
9.970075685844588254e-01 9.244455928852768345e-01
9.974966794096257194e-01 9.511745404360154588e-01
9.971928790260647935e-01 9.532013883460588310e-01
9.977688388228275196e-01 9.730424521140140781e-01
9.987038572744293408e-01 9.570422078692191192e-01
9.982155583117456876e-01 9.623663670976680962e-01
9.984875129108423675e-01 9.525011715120745848e-01
9.985157354054645662e-01 9.577459009844911941e-01
9.986546376072619191e-01 9.104696226749825483e-01
4.915369789834658221e-01 9.390212236313207894e-01
7.189373467221944480e-01 9.548990746334991009e-01
8.774859382147408571e-01 9.437373801782484861e-01
9.375854488623331928e-01 9.415350144025188550e-01
9.674217210319053795e-01 9.583249825322891491e-01
9.807435578432042167e-01 9.060419728309563325e-01
9.885515792285944903e-01 9.570366424025158469e-01
9.873743844212391485e-01 9.582497708521148239e-01
9.930611935631226128e-01 9.347396734601037815e-01
9.958049857982306241e-01 9.570329316469008418e-01
9.933023758929797609e-01 9.645270177857258043e-01
9.948259625588518063e-01 9.664915361973511754e-01
9.974809706435305845e-01 9.462138785877759473e-01
9.966248993241075826e-01 9.518695614778046599e-01
9.980519516552798232e-01 9.565853733289246819e-01
9.982573476507031751e-01 9.504453107946411183e-01
9.985285128330924076e-01 9.721776995333173410e-01
9.985872920233349603e-01 9.675886542674594359e-01
9.983620527198370231e-01 9.489775460166216536e-01
9.985753419349941984e-01 9.639466541697034874e-01
4.697778392236301448e-01 9.605073615603576531e-01
6.776557565403741323e-01 9.496229503118043258e-01
8.647796749592131516e-01 9.611245067785159080e-01
9.247162210619250811e-01 9.556095311689006833e-01
9.634657952924833291e-01 9.334874879663299652e-01
9.743367489859885433e-01 9.401376600356901037e-01
9.862108457057431332e-01 9.601482922237155604e-01
9.885377147841865053e-01 9.474662006872259790e-01
9.933101273836248968e-01 9.423631663328531083e-01
9.931447118962543064e-01 9.181051858046928027e-01
9.953106528565772715e-01 9.286297421891028803e-01
9.963175790427902800e-01 9.047281335387307166e-01
9.970493734887753146e-01 9.415811896078013499e-01
9.978794852310226560e-01 9.491912142762460869e-01
9.978154737365949600e-01 9.471071496398434375e-01
9.982890081355411116e-01 9.423900233261941484e-01
9.982867229085169436e-01 9.647428090136607182e-01
9.981322098771532314e-01 9.595470606274484338e-01
9.986112742348124405e-01 9.592951235334089555e-01
9.985545940215875271e-01 9.628046665894862688e-01
4.697778392236301448e-01 9.530394620920914495e-01
6.789722796946240368e-01 9.413289557527975138e-01
8.710597213229078761e-01 9.323027143058821853e-01
9.320139742480912926e-01 9.284366686466616336e-01
9.558043744505487771e-01 9.600420005162180193e-01
9.790622233907029237e-01 9.513331642569866631e-01
9.868725101807799271e-01 9.411980532491007745e-01
9.883793718657252203e-01 9.477393617742699838e-01
9.926359436559989424e-01 9.361781060592995196e-01
9.936376934364504754e-01 9.442503760382559008e-01
9.928976297714205979e-01 9.144139283610792646e-01
9.961864210243753792e-01 9.212524430351809457e-01
9.964104968918187089e-01 9.165179846455097090e-01
9.978975303087492810e-01 9.541122072434902179e-01
9.971748567725822188e-01 9.571230406264499280e-01
9.976431430517112009e-01 9.422635102740986035e-01
9.977763114231820163e-01 9.566922900932844920e-01
9.984496985382914636e-01 9.484127112640516888e-01
9.983501028969875568e-01 9.668359896515701379e-01
9.986380630142726034e-01 9.513522695120590900e-01
4.697778392236301448e-01 9.424398826729807332e-01
7.028691778308162608e-01 9.562989432980473214e-01
8.584860772692964881e-01 9.366894812390280656e-01
9.334040381019319543e-01 9.514834248898147440e-01
9.614812793943462443e-01 9.561411776291907083e-01
9.789043787914477601e-01 9.414666436005483252e-01
9.816838339308284755e-01 9.484480398883143870e-01
9.907721836986418396e-01 9.482859818874868063e-01
9.913889006399166925e-01 9.522047338755984525e-01
9.957615385642120120e-01 9.678392725923787854e-01
9.959191446622271959e-01 9.021257318755040444e-01
9.969417759288539127e-01 9.429193675825289223e-01
9.971136854987985298e-01 9.466517653780496255e-01
9.964504511988883095e-01 9.446538937250785750e-01
9.978935540593004694e-01 9.363062508520347826e-01
9.977296860074342799e-01 9.431438481893708037e-01
9.984967784278928615e-01 9.550904346224916575e-01
9.977559592475404582e-01 9.561943403388746265e-01
9.984691573856011582e-01 9.033196481403517053e-01
9.982391596348518803e-01 9.508229096746877440e-01
4.490338706724014139e-01 9.535538799673516364e-01
6.618852430361360506e-01 9.326124137888286425e-01
8.550881765495912390e-01 9.619549746071686114e-01
9.138838497390366911e-01 9.463116639647317641e-01
9.614383368564618504e-01 9.329385828588494523e-01
9.779344321490750502e-01 9.472525153927210395e-01
9.814735477679544795e-01 9.560157418376858951e-01
9.879876270311243047e-01 9.355648117807305875e-01
9.928154311568549995e-01 9.453676472620238247e-01
9.934465288755894852e-01 9.189442427426581794e-01
9.947346360001981802e-01 9.153674315509523485e-01
9.957145666101997472e-01 9.348919026952545730e-01
9.964325506879168071e-01 9.092326871669339505e-01
9.951941049767916159e-01 9.495132370022516533e-01
9.972579880095601146e-01 9.493342299509173188e-01
9.983612180669781955e-01 9.461037135323366876e-01
9.979156528189567776e-01 9.473632497685449128e-01
9.980051420051647693e-01 9.592560268736578521e-01
9.984901111112536309e-01 9.634930958157799097e-01
9.985701756216659453e-01 9.615350357996788055e-01
4.490338706724014139e-01 9.429383879066759455e-01
6.330911738265838640e-01 9.456119458229619301e-01
8.386742845309715921e-01 9.427863019827475988e-01
9.369184251236498673e-01 9.419896838784348470e-01
9.623147751007421480e-01 9.609001889595805146e-01
9.790168601088037326e-01 9.546844768908352430e-01
9.848913406558301720e-01 9.381452255703233156e-01
9.884446098450133666e-01 9.286725761704914817e-01
9.890325050167991794e-01 9.155194453404726929e-01
9.946738061724402780e-01 9.591748122678285249e-01
9.953649353037518077e-01 9.456005762538759463e-01
9.951679079758990465e-01 9.643161822112622517e-01
9.956696434860516920e-01 9.246708865362887053e-01
9.973978219469126216e-01 9.592302504439569333e-01
9.967546855150108964e-01 9.464665193761148121e-01
9.973546651446228983e-01 9.539095053151037673e-01
9.975865720090650868e-01 9.628153906641264692e-01
9.978095372650581663e-01 9.169176733883098729e-01
9.974120321630083330e-01 9.506318323012452609e-01
9.983071196341523068e-01 9.646103472582624461e-01
4.490338706724014139e-01 9.539042588389140542e-01
6.683827638209370869e-01 9.345560248508407719e-01
8.576766492984226886e-01 9.300119592626288068e-01
9.159974552706457995e-01 9.542413736288886117e-01
9.555909746170296870e-01 9.597280058249664236e-01
9.758920425704655788e-01 9.428028524858075299e-01
9.828396450237445459e-01 9.528948360334084100e-01
9.847780619745071240e-01 9.337952883960485284e-01
9.888834843777780659e-01 9.319271493645162607e-01
9.855462790854041533e-01 9.425157137914370598e-01
9.898799222811875964e-01 9.180256554453127826e-01
9.940625691478445214e-01 9.179597856435327552e-01
9.934154809624488047e-01 9.281209734364637143e-01
9.971293137901943160e-01 9.455507830957223803e-01
9.975459441904639402e-01 9.371371668469050675e-01
9.977167003606887130e-01 9.407375669636570681e-01
9.963843758799708628e-01 9.113205594992301872e-01
9.983691007578112675e-01 9.566923050035808229e-01
9.982641951040756023e-01 9.494445825401174321e-01
9.982553746605576928e-01 9.526627559963707359e-01
4.292862242599987388e-01 9.532909176522594841e-01
6.442295530075131671e-01 9.342024006348235154e-01
8.393612663275547003e-01 9.013754032454436294e-01
9.262943568347307144e-01 9.540592808685666171e-01
9.573297518088444980e-01 9.363622489119139969e-01
9.663536817842650617e-01 9.264531742312911433e-01
9.843553129304144500e-01 9.510741242360639669e-01
9.870749699850893677e-01 9.342308881158816192e-01
9.914942758431429803e-01 9.359739218109001113e-01
9.935684120542003228e-01 9.236216920670186070e-01
9.921647329755607370e-01 9.200932124398678580e-01
9.954893362804467793e-01 9.311659435551498110e-01
9.945346561085992576e-01 9.147147541107831792e-01
9.975017624662037008e-01 9.362624591598728285e-01
9.972754291335543808e-01 9.586561400665787325e-01
9.963393696922959730e-01 9.310424255117691894e-01
9.976228983176300691e-01 9.413510185722753221e-01
9.975451347849617623e-01 9.141764267424931090e-01
9.981450091592680707e-01 9.620543497414971723e-01
9.973882508713309836e-01 9.478540299162283578e-01
4.292862242599987388e-01 9.099801590225106152e-01
6.406309019148194173e-01 9.317652371757164653e-01
8.170987895137564738e-01 9.269899245738475457e-01
9.392308053873508200e-01 9.305897076731661777e-01
9.531830609332313520e-01 9.534483343122055476e-01
9.777833463081876397e-01 9.426957206925078436e-01
9.852525251861978806e-01 9.028263504674349793e-01
9.855926724489549873e-01 9.518723193018771012e-01
9.911017369995193116e-01 9.385152429039559374e-01
9.929418642279731477e-01 8.959515143864099640e-01
9.949606352211357585e-01 9.513715614696002243e-01
9.962194677759146355e-01 9.509266474407870318e-01
9.966815516873355207e-01 9.216018771022252976e-01
9.973650974914883838e-01 9.558175732477119935e-01
9.976439530359229035e-01 8.929253613729205563e-01
9.975486068969532383e-01 9.234931664821406372e-01
9.978583629594011128e-01 9.374006282262116185e-01
9.969233407313515816e-01 9.341533020626867634e-01
9.973725025385717924e-01 9.469560275964007401e-01
9.976963354476551249e-01 9.420952323914095761e-01
4.292862242599987388e-01 9.348334759542867856e-01
6.255514898190696060e-01 9.506440380566646420e-01
8.285379121314535578e-01 9.390050960425162518e-01
9.274588838552144665e-01 9.576134047030842034e-01
9.551006638272923066e-01 9.488094396829016564e-01
9.758798075439767405e-01 9.409624426078221360e-01
9.780807695958821935e-01 9.339000861628710126e-01
9.882275774458910700e-01 9.103666311483099571e-01
9.834456807048967963e-01 9.168385800829179644e-01
9.921178142931479371e-01 9.221400297039847871e-01
9.943513836313989662e-01 9.428055559014603126e-01
9.963148473235051705e-01 9.270874207220443086e-01
9.964221090330112052e-01 9.448658447821096651e-01
9.960616579582015628e-01 9.378029059905700349e-01
9.954906746659286654e-01 9.485720062321452151e-01
9.977347333312120981e-01 9.512646224597454125e-01
9.979038019189425679e-01 9.523157205862466945e-01
9.978297436804099974e-01 9.487267239019486764e-01
9.971493322761111333e-01 9.424342862547299138e-01
9.981175639838131275e-01 9.497814829958010074e-01
4.105090797644706524e-01 9.486169444432939191e-01
5.963967903109639312e-01 9.433050267569629277e-01
8.119966094409061252e-01 9.522097159509433917e-01
9.150579064205903723e-01 9.377982532554162143e-01
9.648013422600177913e-01 9.527678009569703343e-01
9.711549109811781211e-01 9.309547526437658149e-01
9.815322428048671721e-01 9.509439703525546239e-01
9.862037556610886435e-01 9.379769028188911228e-01
9.864555667800672945e-01 9.410449939652049123e-01
9.896555693723302349e-01 9.070809369736686500e-01
9.937462899070815814e-01 9.375671683193300687e-01
9.947493982461395046e-01 9.326632922247171109e-01
9.954057117811631050e-01 9.011249293858076825e-01
9.960713559580153253e-01 9.565930572456992076e-01
9.964535297338892317e-01 9.203622392374450900e-01
9.976345871715421865e-01 9.454461134217866380e-01
9.974178894433972653e-01 9.440117508549283887e-01
9.976208965823932795e-01 9.309139923175098197e-01
9.980163262848078531e-01 9.577010631748974490e-01
9.977503650726318174e-01 9.504206034492773680e-01
4.105090797644706524e-01 9.464771556466532454e-01
6.175031911854734767e-01 9.347349461950374971e-01
8.231844773599116261e-01 9.265203347575348136e-01
9.235198155146431276e-01 8.462414627242470511e-01
9.634988733136499173e-01 9.460659828873581034e-01
9.737501683066156488e-01 9.455114546609625359e-01
9.787099773815027826e-01 9.405134349404193905e-01
9.859550706578821266e-01 9.234296186608296209e-01
9.874607551839773567e-01 8.954969831228798416e-01
9.917384078037230211e-01 8.592663081609859255e-01
9.951793446262318099e-01 9.448671182250052425e-01
9.942319563047234965e-01 9.465822273473940562e-01
9.959779597909289572e-01 9.444535910190836603e-01
9.959654346280950588e-01 8.716995616740540465e-01
9.962844320249329977e-01 9.221074709574786921e-01
9.973139795655828754e-01 9.418435293423272903e-01
9.976021726422867886e-01 9.354797860736454584e-01
9.978450218099450542e-01 9.556440505672804120e-01
9.974885750354985925e-01 9.052577911135698541e-01
9.977117006522439047e-01 9.314219499339819741e-01
4.105090797644706524e-01 9.210185190099946517e-01
6.183385934713021559e-01 8.886538873967526619e-01
8.274340835791548221e-01 9.279431060883752691e-01
9.163458698860257323e-01 9.388728386225420053e-01
9.213589193366387153e-01 9.377100882350666300e-01
9.679330258291042322e-01 9.444778616796558612e-01
9.767062148178853320e-01 9.277716744097393997e-01
9.888373525944345044e-01 9.348037446977882636e-01
9.918979803064784662e-01 9.275187660658004152e-01
9.945834615782122023e-01 9.576029845190027201e-01
9.929453942048436232e-01 9.342043515487278293e-01
9.937788913988360173e-01 9.385777682436423630e-01
9.933928993042684397e-01 9.402173274044923756e-01
9.958215555725180579e-01 9.235605305410941046e-01
9.948865908073013520e-01 9.395147918212632954e-01
9.961412634529738241e-01 9.145514076579180918e-01
9.978725276944941935e-01 9.164527493697933735e-01
9.975629366349046956e-01 9.474835387850606416e-01
9.974438895922347337e-01 9.492637610985987795e-01
9.981127782611695087e-01 9.597190215659821000e-01
3.926714643518591785e-01 9.361915938101094126e-01
6.016598261554049198e-01 9.446555204501456693e-01
8.207173037640785873e-01 9.396778810681297722e-01
9.129005650046734255e-01 9.233124864802166876e-01
9.413823627918296300e-01 9.179440114957579944e-01
9.622948380540405910e-01 9.223321065289719067e-01
9.801819565887491814e-01 9.348430332220657446e-01
9.870575698699497469e-01 9.418566446093227240e-01
9.912545582163726499e-01 9.606239512835204053e-01
9.928208403514927616e-01 9.083870611370017389e-01
9.897153742735499415e-01 9.154006812967696582e-01
9.905233147196422783e-01 9.024405589834890717e-01
9.943573706479058583e-01 9.412713615181038662e-01
9.960563365466302832e-01 9.042282484527677244e-01
9.970104029939463874e-01 9.312412049108019785e-01
9.970686511876657443e-01 9.391023045441239114e-01
9.964677556140866255e-01 9.421622703289815881e-01
9.978285975644671790e-01 9.490796674620863849e-01
9.979442032645083893e-01 9.377354113097337018e-01
9.981569286848545053e-01 9.536526917015584193e-01
3.926714643518591785e-01 9.396776165639558753e-01
6.091755163566249243e-01 9.236419313333045222e-01
7.823480208356061727e-01 9.435238665937437652e-01
9.221971986236330299e-01 9.344565246165243977e-01
9.479276230692414984e-01 9.234768018336541040e-01
9.565945666820681037e-01 9.126872229628374411e-01
9.646290302852991161e-01 8.700391502029291013e-01
9.832213767623466660e-01 9.077539267951959534e-01
9.902095491213683820e-01 9.411554815885531111e-01
9.927359178268038153e-01 9.036481869084518337e-01
9.935038376288820583e-01 9.272772915241177527e-01
9.933324044038034373e-01 9.102823854727045694e-01
9.940946211312932101e-01 8.945118128222819820e-01
9.948553780303734939e-01 9.366026489545196121e-01
9.960460080191190224e-01 9.275503599752137340e-01
9.978222341101886661e-01 9.344518544484012867e-01
9.975745366835802042e-01 9.413864532071644087e-01
9.956903353543706814e-01 9.263082873600192446e-01
9.971633188834336803e-01 9.351932103482113456e-01
9.973162915478506196e-01 9.337979002415190966e-01
3.926714643518591785e-01 9.311909842482862798e-01
6.033678592841764665e-01 9.085751488650605223e-01
7.992053005274153410e-01 9.491901128987875191e-01
8.964610702067264958e-01 9.187295502512831114e-01
9.382405042848935839e-01 9.095734088493117042e-01
9.629096141531450215e-01 9.258152148722218477e-01
9.730204211031026063e-01 9.202426004406828453e-01
9.852404331402977444e-01 9.233241875704614188e-01
9.890025610975353709e-01 8.851952028294922670e-01
9.906519992514842832e-01 9.175287107378882201e-01
9.923722588271856049e-01 9.258099412158957708e-01
9.935780968581113815e-01 8.970315902743419834e-01
9.957430220735483672e-01 9.387322674733451500e-01
9.966086112995361512e-01 9.493847380580933137e-01
9.941647616726745351e-01 9.384908194384377067e-01
9.963945673008940407e-01 9.396127653122896550e-01
9.960863715917298578e-01 9.159786496476961526e-01
9.977472611175592920e-01 9.307381194836207294e-01
9.974451509821771200e-01 9.371563100191707685e-01
9.974655130374900924e-01 9.207196351817806823e-01
3.757387619644735333e-01 9.236427921755965276e-01
5.910274211810855327e-01 9.140860864751904069e-01
7.960442123077664522e-01 9.223213460564523292e-01
8.898513646168056956e-01 9.066545898045114127e-01
9.375333421096577746e-01 8.824543961336352993e-01
9.665770620545302005e-01 8.807834746583758090e-01
9.743593077416022874e-01 9.239739019775715656e-01
9.825606685523279316e-01 8.529182459863282606e-01
9.893220315663789899e-01 9.075449558761384816e-01
9.925903900451968909e-01 9.052965470923945990e-01
9.874457218088659172e-01 9.136421441078335093e-01
9.965004368972711912e-01 9.330068087282588074e-01
9.965359025360186473e-01 9.284537708616786844e-01
9.964431091268183271e-01 9.462127717297955654e-01
9.969824824723263479e-01 9.478640525185326737e-01
9.962350347743409440e-01 8.867580848265403937e-01
9.973873849254376589e-01 9.306217658404141169e-01
9.951022339566796271e-01 9.164273723998793697e-01
9.975065521530593893e-01 9.301984514993515418e-01
9.971864230204939838e-01 9.532015749515917458e-01
3.757387619644735333e-01 9.174054039998934540e-01
5.851361185080419247e-01 9.251395265715580685e-01
7.731985858822086888e-01 9.244086070895198848e-01
8.813734239134003445e-01 8.645304029372834487e-01
9.482843289104317952e-01 9.392278606795987361e-01
9.724256170632827878e-01 8.846942089155670486e-01
9.646766144613160288e-01 8.744407028705973861e-01
9.888619361460959656e-01 9.156957301221283485e-01
9.857093616840687522e-01 9.045813813296000871e-01
9.856223642797526940e-01 9.153193985224590268e-01
9.888046920324352618e-01 9.176811253444713268e-01
9.859806119837642990e-01 8.993819026874660949e-01
9.950243670802558782e-01 8.992862454552570384e-01
9.953161837964653591e-01 9.216979145626091885e-01
9.957850589858585622e-01 9.332311330243956427e-01
9.966209899976499198e-01 9.113302642643225093e-01
9.973771542404298307e-01 9.352038515143936692e-01
9.975236968829592765e-01 9.513838739844102665e-01
9.978015597149616500e-01 9.516838809411028999e-01
9.962595217771751388e-01 9.344665709764177208e-01
3.757387619644735333e-01 9.382584776595335185e-01
5.774824212676142876e-01 8.814605348323429901e-01
8.183969694035063691e-01 9.031572927510455040e-01
8.790606282747278621e-01 9.162112713099808126e-01
9.411028680774068400e-01 9.218669104124201930e-01
9.677217581871317975e-01 9.204862755033830224e-01
9.715109362166245432e-01 9.062337070234388614e-01
9.754536239248778884e-01 9.009852735859316120e-01
9.876354478559805639e-01 9.237353889746853230e-01
9.856109561662519392e-01 9.316184389558967993e-01
9.921874427788420769e-01 9.088944888042688186e-01
9.937227152936559671e-01 9.161060585242000176e-01
9.925381378421388456e-01 9.050541300489648444e-01
9.921618210121592174e-01 9.523585091138507819e-01
9.955513202972193776e-01 9.325939289854194847e-01
9.949457424409973161e-01 9.088380094349757243e-01
9.970524522717780780e-01 9.116717027749470237e-01
9.969325181345348730e-01 9.149336130935585842e-01
9.974831949591541624e-01 9.507374114462922021e-01
9.971169638501458099e-01 9.435436489099453539e-01
3.596739496710116835e-01 9.365585382903880429e-01
5.493346349813253982e-01 9.345722987974331986e-01
7.122345037103339216e-01 8.967274767330561946e-01
9.114648247421774929e-01 9.312785244128009010e-01
9.306517706171592019e-01 9.255541561969867770e-01
9.566434542023358745e-01 9.335262090496810883e-01
9.725750584059664750e-01 9.012591141317376486e-01
9.743943963860870472e-01 9.130371393150321646e-01
9.849001147488488650e-01 9.501259707328982840e-01
9.859110784168676478e-01 8.338191662086459344e-01
9.907117806009315686e-01 9.192827064494054623e-01
9.911776939647779505e-01 8.856663831706548251e-01
9.925665402250472003e-01 8.906438458511476419e-01
9.935225146202227853e-01 9.147720925907165679e-01
9.961628900218817417e-01 9.165245765971029579e-01
9.944384793463045824e-01 8.857575971214907140e-01
9.964922277892906965e-01 9.030932426300459781e-01
9.958243930628730700e-01 8.928617676794697866e-01
9.967364570411391123e-01 9.137534285462076689e-01
9.955775632854496626e-01 9.134269129227856610e-01
3.596739496710116835e-01 9.243764542247107086e-01
5.142928840627305487e-01 8.936944165301965448e-01
7.669074108665503431e-01 9.341617099820453962e-01
8.842205669230741583e-01 9.199228698213870459e-01
9.211620160619876652e-01 8.989785804182329754e-01
9.672397209107150839e-01 9.359057894239768416e-01
9.678415071164645500e-01 8.782831611895425272e-01
9.819064894279341260e-01 9.450301388334049202e-01
9.857579302380639064e-01 9.192930293119394580e-01
9.893993712498317938e-01 9.204685726951675750e-01
9.906975134111878356e-01 9.129425016237636692e-01
9.894077109086891753e-01 9.325531764229373355e-01
9.937055529999799797e-01 9.187400080141719938e-01
9.931163090368269053e-01 9.106782465245040203e-01
9.934375798852654871e-01 8.602862937046160674e-01
9.958904211315289245e-01 9.398686692740709780e-01
9.963910833896925112e-01 9.228891582966316509e-01
9.966608469452710173e-01 9.205755782505102847e-01
9.975644666333109978e-01 9.488275781706874135e-01
9.963904410409971657e-01 9.329116502625910412e-01
3.596739496710116835e-01 8.780982339925897939e-01
5.578385959488278978e-01 8.889425627625560100e-01
7.638148482200468603e-01 9.036226899687795910e-01
9.098104213232064419e-01 9.064140916754483968e-01
9.241070656584646770e-01 8.996108479948642378e-01
9.675668530226460007e-01 9.159221519687750224e-01
9.653452310605017406e-01 8.792550146365608610e-01
9.809173021806403270e-01 8.860620602339551732e-01
9.838179336043573198e-01 9.264088660644542728e-01
9.892859827310196419e-01 9.174438619393452399e-01
9.934335528721988107e-01 9.457030374859741739e-01
9.924354221212154936e-01 8.544965974023570610e-01
9.933435114811354216e-01 9.168728938027748132e-01
9.963664695368699142e-01 9.168511137336781136e-01
9.924328567462014083e-01 8.621517277187416006e-01
9.961129201983830450e-01 9.045944617285661682e-01
9.971535846358980937e-01 9.314492839461028240e-01
9.969504423630933809e-01 9.291085181077367583e-01
9.964738170651854521e-01 9.323112641111045429e-01
9.968947309614277774e-01 9.272348011394880851e-01
3.444385970993538715e-01 9.172765511901475044e-01
5.508300627178032149e-01 9.130886782095773979e-01
7.563216053253324356e-01 8.884505040578748458e-01
8.691872413529854180e-01 9.204506215980194916e-01
9.325845784574167130e-01 8.988877691729865171e-01
9.496714549176938913e-01 8.833519160153928684e-01
9.670813535551395779e-01 9.297047238653782797e-01
9.823675896350920755e-01 9.282726786927327778e-01
9.721574101088622522e-01 8.964424218747378825e-01
9.840089135264268316e-01 9.215193807339722154e-01
9.862138284815653577e-01 8.851696136392162018e-01
9.940143972141797235e-01 9.005658693050831998e-01
9.958876399328492335e-01 8.547690253187071319e-01
9.953129565739523565e-01 9.214238278499942147e-01
9.925009821954772216e-01 8.376976913433831218e-01
9.964582453125160333e-01 9.232276582328609038e-01
9.960943272172173568e-01 9.157377304274336716e-01
9.974749983952116983e-01 9.283876702355504662e-01
9.954489474460833653e-01 9.005346781782863630e-01
9.958780930759714156e-01 8.776083907845226850e-01
3.444385970993538715e-01 9.276165441613690721e-01
5.237371375572441590e-01 9.296481112448932160e-01
7.053061085219575199e-01 8.779064694164602223e-01
8.507194249728732283e-01 9.127738564488764306e-01
9.227136546102794323e-01 8.867491776500486811e-01
9.522296121553919246e-01 9.324678169408600059e-01
9.707883614197578837e-01 8.597539042045794222e-01
9.757995220539544823e-01 9.074529477048782766e-01
9.867475456736943817e-01 8.650435473049276069e-01
9.893614505586054708e-01 8.754003409823237769e-01
9.896403885693851876e-01 8.966944705367210222e-01
9.894138826620905158e-01 8.606921217116942913e-01
9.927275577961991448e-01 9.260346487505070057e-01
9.927822666407696284e-01 8.348254103527028569e-01
9.941468449729427004e-01 9.048883875326940718e-01
9.955251804955238537e-01 8.979029280546466651e-01
9.954562124969481562e-01 9.101225402440320522e-01
9.963034838508975088e-01 9.251660765754806670e-01
9.963607932865263805e-01 9.216593231270335806e-01
9.973943002405963876e-01 9.341865431864297964e-01
3.444385970993538715e-01 9.313937729171876123e-01
5.159005876226399057e-01 9.016780607076976262e-01
7.458832194909422730e-01 9.015821500395230226e-01
8.621509597582637241e-01 9.308758691002065877e-01
9.226242511029439930e-01 9.132176054003375842e-01
9.477070330604154824e-01 9.181574557185637753e-01
9.712584043436549575e-01 9.225551858999699872e-01
9.796112439935485972e-01 8.737207596338576465e-01
9.808372881177795932e-01 9.036511603211379029e-01
9.864814535934234296e-01 9.220254886806247274e-01
9.874859510112468097e-01 8.601139095468565143e-01
9.944477989847889665e-01 8.814853192565955675e-01
9.929989573832000982e-01 9.211475984512982329e-01
9.949355982374399332e-01 9.237645257591360348e-01
9.954708707183230754e-01 9.150530412948317815e-01
9.951274277488364461e-01 8.978414397257934443e-01
9.959237100227229522e-01 9.157714112431749598e-01
9.963622042422395353e-01 9.445767974070273798e-01
9.967739784524694002e-01 8.892404166187314329e-01
9.971008681562126830e-01 9.386450434127895370e-01
3.299936633152972254e-01 8.940483730375272664e-01
4.859213351954990157e-01 9.131275543258363658e-01
7.034402215821213833e-01 8.935332874781924950e-01
8.762254715396661231e-01 8.958446262080980160e-01
9.070961903968519646e-01 9.127743906928187378e-01
9.447810611489408927e-01 9.034161123660841008e-01
9.602315383570220186e-01 8.919098975496219106e-01
9.754241632880582547e-01 8.884005161156779407e-01
9.846884361214577330e-01 9.092010145907440943e-01
9.831538871877805175e-01 8.980635803962582209e-01
9.875143390595439996e-01 9.251943738229926328e-01
9.878833409401208687e-01 8.948794271717558368e-01
9.933792477761187456e-01 9.056839317229212760e-01
9.912954204802616465e-01 8.916437907266021590e-01
9.921924182167083384e-01 9.099641121731618654e-01
9.922226892276017063e-01 8.542886271224534589e-01
9.955334709912639912e-01 8.808378608210439831e-01
9.950828177748153314e-01 9.267823546686643210e-01
9.957212520198162053e-01 8.781433975638827105e-01
9.948832022416871368e-01 9.185288513940950139e-01
3.299936633152972254e-01 9.026582632695320241e-01
5.089198057307136036e-01 9.171363460021488834e-01
7.210579747041263587e-01 9.294518395995153837e-01
8.578272270869504723e-01 9.207205856825574353e-01
9.061558787659613756e-01 8.979923589923282101e-01
9.526935235302591565e-01 8.522637804788977256e-01
9.556711281041044836e-01 8.892513047901534629e-01
9.613770462003866646e-01 9.042247707189048356e-01
9.777618959114707797e-01 8.999456721020699934e-01
9.792541709210121903e-01 9.033914156482421021e-01
9.913264590736122761e-01 8.998873522122970980e-01
9.904875776038004620e-01 8.502921187236518463e-01
9.922879400778056302e-01 8.697857986206560810e-01
9.922061234657040263e-01 8.576604880806594222e-01
9.958221727226315156e-01 9.157627498741311989e-01
9.938340622931729484e-01 8.751007719512471361e-01
9.973375492583926860e-01 9.449934537195439077e-01
9.968169483561274413e-01 9.194613340329462758e-01
9.971670850812601739e-01 9.253588225054287797e-01
9.953356824054975238e-01 9.140462588994712201e-01
3.299936633152972254e-01 9.028188446490919006e-01
4.624377742630817467e-01 9.001422635646744164e-01
7.470501667745808039e-01 9.078540245116788476e-01
8.705981748258085906e-01 9.162706739152636226e-01
8.888339543498325890e-01 8.457946663917651486e-01
9.534395836514886202e-01 8.869834434545782464e-01
9.612840873675143616e-01 8.856154773256442736e-01
9.691718320926241415e-01 8.972535254633003943e-01
9.802019466655116364e-01 8.793970071623692375e-01
9.834871859189469046e-01 8.701163576654208365e-01
9.824214381334102075e-01 9.018850576123247365e-01
9.891323289347788705e-01 8.709095843913404744e-01
9.935570213166865505e-01 9.252027204744734945e-01
9.948262920668117237e-01 9.024646475326483230e-01
9.929927886513330026e-01 8.855656909462003012e-01
9.943345296173055070e-01 9.156054908835710160e-01
9.946039763117102694e-01 9.025636530313003725e-01
9.945959769945806883e-01 8.904533217404783096e-01
9.971744466557149744e-01 9.408967639710339448e-01
9.959213327376602587e-01 9.328299418171884794e-01
3.163001227201631127e-01 8.402977576728606346e-01
4.446764791491301105e-01 9.051642315947276973e-01
7.230030048055869907e-01 8.975734903237949647e-01
8.098293616490671587e-01 9.042361653809529720e-01
8.998665781020804832e-01 8.624110917516563113e-01
9.498335089271506826e-01 9.047449819771898882e-01
9.501960352927053544e-01 8.763426364250567202e-01
9.665881282859951629e-01 8.322320362565799323e-01
9.803145297033715178e-01 9.003857304103933812e-01
9.864282351117019676e-01 8.118399158086255785e-01
9.907004256859364144e-01 9.111892299637451842e-01
9.918344309991325991e-01 9.259746169469004196e-01
9.935495340953179877e-01 9.013211798858092871e-01
9.904760379939970827e-01 8.318299782058211633e-01
9.950405090432752342e-01 9.227399930027222474e-01
9.942285132939007175e-01 8.690168582170045841e-01
9.916879942370876444e-01 9.046530486141007854e-01
9.950926646707328738e-01 9.074368191129966732e-01
9.964570591699404289e-01 9.232432187719923355e-01
9.955543906174529889e-01 8.363667802870891066e-01
3.163001227201631127e-01 8.862360891739586854e-01
4.851123691811655148e-01 8.884014020958919122e-01
7.319608448281146318e-01 8.998140600672261957e-01
8.550395936675373454e-01 9.071650871615668521e-01
9.284899448580599124e-01 9.055858259873709182e-01
9.479174200483099222e-01 8.934202230929051414e-01
9.532002361699557502e-01 9.078842534288851240e-01
9.794087806234230698e-01 8.908969668426078847e-01
9.728855880808749967e-01 8.783041582141049020e-01
9.840651721332029922e-01 9.191741525485375153e-01
9.916600232226002731e-01 8.827479905918016456e-01
9.944061090539708658e-01 9.132809883640681248e-01
9.902841101043181604e-01 8.885585687505245245e-01
9.898026902459132748e-01 8.703951740623170341e-01
9.902547864263832045e-01 8.552998964290905448e-01
9.939034000267149560e-01 8.961739492238914861e-01
9.946669988365066661e-01 8.851604279215616877e-01
9.952821204315048798e-01 9.308907117995810498e-01
9.948453862294283079e-01 8.979980393235985625e-01
9.937429857671536970e-01 8.996045720530615464e-01
3.163001227201631127e-01 8.687112672897516763e-01
4.746754854465629059e-01 8.742837695956597877e-01
6.154758710956039769e-01 8.687830887446822414e-01
8.342825049732700560e-01 9.006266251564807312e-01
9.126876684807406770e-01 8.797763885305466269e-01
9.441091960409710993e-01 9.303399231362968758e-01
9.492039670773699811e-01 9.086987127495191885e-01
9.696396584596914670e-01 8.729458260287401572e-01
9.844142765770496073e-01 8.477800202329653922e-01
9.795426450657087614e-01 7.962607166018097482e-01
9.852275786411552883e-01 8.239281035511623053e-01
9.937738001338327631e-01 8.810519084269974321e-01
9.915727803103578930e-01 9.054129250844067389e-01
9.942324945721487950e-01 9.009332977329365111e-01
9.957271412744734818e-01 9.300094421593995131e-01
9.937976845849438856e-01 8.883474448271804214e-01
9.944020721518294081e-01 8.975417523308657497e-01
9.938323616078565959e-01 8.648257198951235791e-01
9.946448861753672821e-01 9.194511815115604669e-01
9.952398471637081689e-01 8.980395141763430900e-01
3.033194482394471203e-01 8.651372089914639574e-01
4.539883472056952529e-01 8.975923156559295624e-01
6.993267214096716700e-01 8.852313013826951238e-01
8.067395132790998735e-01 8.899755268520183060e-01
8.858508639919910888e-01 8.398425491890771921e-01
9.605046497283918905e-01 9.046921818199914478e-01
9.419603030428232993e-01 8.564370361058822878e-01
9.679980588792851393e-01 8.854586567156159660e-01
9.700234589476413039e-01 8.537345613392575139e-01
9.808362053863332042e-01 8.597918824568652196e-01
9.839073360926221534e-01 8.749052976566734641e-01
9.919151929198797291e-01 8.661908179683769360e-01
9.863727819214853643e-01 8.335313483632642573e-01
9.940649372981468224e-01 8.176418493655843722e-01
9.932432266916327857e-01 8.918300497467885890e-01
9.934646510343668746e-01 9.119267041063310320e-01
9.929941791497653991e-01 8.920779460085684898e-01
9.958333758540656167e-01 9.116560310416700341e-01
9.951716078902193008e-01 8.919576172890766319e-01
9.945788019890924314e-01 8.825538024166141859e-01
3.033194482394471203e-01 8.769227107569630419e-01
4.435955338438650197e-01 8.978390411535372984e-01
6.773675492686738187e-01 8.853239471747569311e-01
8.134435938545256928e-01 8.525869273114494717e-01
8.967742475993703000e-01 8.843287269174791021e-01
9.376108809203879124e-01 8.502125371859415859e-01
9.520396680103051512e-01 8.882731886838186597e-01
9.672699589395318265e-01 8.901527797797739172e-01
9.796832101177352925e-01 8.744442235901623839e-01
9.886976214839922061e-01 8.700519986236208148e-01
9.811892581517902556e-01 8.615230431684559598e-01
9.937057611352406727e-01 9.034509383463460441e-01
9.923500732507946065e-01 8.767944876096422924e-01
9.920514051988780224e-01 8.366965963358350411e-01
9.907222672704806277e-01 8.186903467016807268e-01
9.945318359873989156e-01 8.578535996449190293e-01
9.926240859949592155e-01 8.862426421394125065e-01
9.918039978615038610e-01 9.022967608626215608e-01
9.955180067413206269e-01 9.171974919333257814e-01
9.933736751795356756e-01 9.075440232722323808e-01
3.033194482394471203e-01 8.673441898501496050e-01
4.407447458394562756e-01 8.686311163984472561e-01
6.395007337895382005e-01 8.335070281481666843e-01
8.182870357947770179e-01 8.844004534427658548e-01
8.861760745693366692e-01 9.082901435278714075e-01
9.216421858622302343e-01 8.816786004021803791e-01
9.522393928998529322e-01 9.112123167754063724e-01
9.812439638585305213e-01 8.686104354754043966e-01
9.702026078265871822e-01 8.581704479605722913e-01
9.737963776579519060e-01 8.385926619755960099e-01
9.847176056883663042e-01 8.196193079909592782e-01
9.886662493629018167e-01 9.129326229266365722e-01
9.851036839550177948e-01 8.363936624016432564e-01
9.918082797030122189e-01 8.423358503776491313e-01
9.930044998647081789e-01 8.779043878060378558e-01
9.913539864245788369e-01 8.798898769255991681e-01
9.933167087754040114e-01 8.811527109267146551e-01
9.939779895047786695e-01 8.647311008769765772e-01
9.947892372995781329e-01 9.224230476389014832e-01
9.947887692946121296e-01 8.771152645195560149e-01
2.910139766206590872e-01 9.155022396572282117e-01
4.202084868333987866e-01 8.727500043381910544e-01
6.307023631977887179e-01 8.988853301975453514e-01
7.782764918618136907e-01 8.387269473878206094e-01
8.400142180051535234e-01 9.056745260717939949e-01
9.441197038868083258e-01 8.399792845614177939e-01
9.224933179894050372e-01 8.696171324193395780e-01
9.725490254713931026e-01 8.704716281730491279e-01
9.558875025218851462e-01 8.476407203989796413e-01
9.853763573220952754e-01 8.826042942763797639e-01
9.827287663356099046e-01 8.327936704347940200e-01
9.819547175411743600e-01 7.892279070157832699e-01
9.909712755435393650e-01 8.467483506801466442e-01
9.903259047850030417e-01 8.192588427584408528e-01
9.886631464096305999e-01 8.116283526959606753e-01
9.927026848704134654e-01 8.422002729039261837e-01
9.904542865826335696e-01 8.508734119428016385e-01
9.931051293427568538e-01 8.114673698205137065e-01
9.931044388091103681e-01 9.035635914707956795e-01
9.931983253760984232e-01 8.735862737534537681e-01
2.910139766206590872e-01 8.905364115205686160e-01
4.127215974237918306e-01 8.196546133792641520e-01
5.969864400893036827e-01 8.548444319320064322e-01
8.135477413078163744e-01 8.438205426378058149e-01
8.879481523952780231e-01 8.996910339902698395e-01
9.128859454167882470e-01 8.966005221398184455e-01
9.503584312881869778e-01 8.489432535954419823e-01
9.477788720001638634e-01 8.160749437332246448e-01
9.731651193967673086e-01 8.030188178815200750e-01
9.788205601870048067e-01 8.281944985842660811e-01
9.820187406025280286e-01 8.456545327877945661e-01
9.837398513740922557e-01 8.000811053091766434e-01
9.876238972322555210e-01 8.605850072452941868e-01
9.839344744580816871e-01 7.670852542489967618e-01
9.903849754529210347e-01 8.116296245687648625e-01
9.915907285422866924e-01 8.877527812346978076e-01
9.939188758842355531e-01 9.018921026147679321e-01
9.905934965607604559e-01 8.647420740174148746e-01
9.945219901006774332e-01 8.899212174033546141e-01
9.950423631224888377e-01 8.847857343963165810e-01
2.910139766206590872e-01 8.836767766080179110e-01
4.359113576557149261e-01 8.661904984789510209e-01
6.611043220858485725e-01 8.950983969440949872e-01
7.501057574941565331e-01 8.665882750750978358e-01
8.705040398277382740e-01 8.360506161430850680e-01
9.145246212246075368e-01 8.530080986764585482e-01
9.450533511996622726e-01 8.752199601652295158e-01
9.542178915486385637e-01 8.756685549242787525e-01
9.680518386788854457e-01 7.391093800877061026e-01
9.864166597281940341e-01 9.141284816396422208e-01
9.817661373580424122e-01 7.768719288735053130e-01
9.854566182968153010e-01 8.703158581041325892e-01
9.877749870814286348e-01 8.847842078582055514e-01
9.888905387238174916e-01 8.161335460310971124e-01
9.937889001025063118e-01 8.831636497608651437e-01
9.938892456652806962e-01 8.840084966586888582e-01
9.941889900817025838e-01 8.781715814166309864e-01
9.928491997647508338e-01 9.157364476291466326e-01
9.955916001600071397e-01 8.794102586720452530e-01
9.928408953102640933e-01 8.803730955940175518e-01
2.793471772830375954e-01 8.679215445468465573e-01
4.096249308029742409e-01 8.721221234700572422e-01
5.850417027092694733e-01 8.714191055186681911e-01
7.554151477900499234e-01 9.050141442588057750e-01
8.765076074229449787e-01 8.702091406870977597e-01
9.007899683520290690e-01 8.440899395491036072e-01
9.394959429638207737e-01 8.560089200949051458e-01
9.690408798584899674e-01 7.900783162251936442e-01
9.790767470386863014e-01 8.786734950939347755e-01
9.734243719464543698e-01 8.277888500750901768e-01
9.846281720458973652e-01 8.459517577143007561e-01
9.813447265856932722e-01 8.602524824025774564e-01
9.807127044487126133e-01 8.720498313671840585e-01
9.866253515766650883e-01 8.512702422008227021e-01
9.879357957387042699e-01 9.128434456928533614e-01
9.922348429572703798e-01 8.283178439636700308e-01
9.915224649706125826e-01 8.745340206775251701e-01
9.939562664823349269e-01 8.952204392592317816e-01
9.926045122321088821e-01 8.611732541724101964e-01
9.928255428435465157e-01 8.884922064635489836e-01
2.793471772830375954e-01 8.434072424168537196e-01
4.097728895764152779e-01 8.626466553332534648e-01
5.965769114183924193e-01 7.859438954604435201e-01
8.082982207462496849e-01 8.793425071465247322e-01
8.590491678826495114e-01 8.401047017479830181e-01
9.208503897062907395e-01 8.795643041581571175e-01
9.471983906663234976e-01 8.370701152855677396e-01
9.590781437921321873e-01 7.506614889951457315e-01
9.746841043992449105e-01 8.730361307260512405e-01
9.776556679951345918e-01 8.099418453784219540e-01
9.813213294542636467e-01 8.094589593176876319e-01
9.815928253839081297e-01 7.707572984063528754e-01
9.886837261797056797e-01 9.099312888387158793e-01
9.866904904862450199e-01 8.489891556724489252e-01
9.904350702604695078e-01 8.370285891495936603e-01
9.902370507058236848e-01 8.891923197164675052e-01
9.909029742191475254e-01 8.253498608639303624e-01
9.899293717187473973e-01 8.935697465494508718e-01
9.940486203005777233e-01 9.027867444852273326e-01
9.923379469558529786e-01 8.610562169670266108e-01
2.793471772830375954e-01 8.734337381576307013e-01
4.336972984925210328e-01 8.655625138437065269e-01
5.940346764571684535e-01 8.285268588318454031e-01
7.929441834718573556e-01 8.871204467301598839e-01
8.375626963059665808e-01 7.568784390443981103e-01
9.245963358093950424e-01 8.657852072120736375e-01
9.542978272925581873e-01 8.769229871536007304e-01
9.719081986885903524e-01 8.499082240380538833e-01
9.639238351656607140e-01 8.358680162764833277e-01
9.722842696568083642e-01 8.505495017909062705e-01
9.866590612963918039e-01 8.944042381093817440e-01
9.915315222310667753e-01 8.982231843646673042e-01
9.894956147215401288e-01 8.321848885929018502e-01
9.881028185140745546e-01 8.780567212110356179e-01
9.890451162669269269e-01 8.516481823896285830e-01
9.909982183753868190e-01 8.270964671080416331e-01
9.941281000008240776e-01 8.596511947258336228e-01
9.939940603240184913e-01 8.743190131832234702e-01
9.889589969435845784e-01 8.587507365502071721e-01
9.902942940229300106e-01 8.610832532190274557e-01
2.682838430051024403e-01 8.394997955845551196e-01
3.747395677971814831e-01 7.825478601722025696e-01
6.200905461096948290e-01 8.490235428610737323e-01
7.277473539412928627e-01 8.481517349909367676e-01
8.578722000810816706e-01 7.826192036384892470e-01
9.136026309045444105e-01 8.809515304057102814e-01
9.185549220894058120e-01 8.452928225883671320e-01
9.482467964985847875e-01 8.716144300231430941e-01
9.678950061641868885e-01 8.856663620953679761e-01
9.730670170158282062e-01 8.400378584987561181e-01
9.895299235862822229e-01 9.207045973641232450e-01
9.841868932036506035e-01 7.910071468942316830e-01
9.914997228880881863e-01 8.380720660015541501e-01
9.836262095547605444e-01 7.981714243456643487e-01
9.905091386795967789e-01 8.867397619495824834e-01
9.894839071779962802e-01 8.258636587765171289e-01
9.910884555937112816e-01 8.577364930491022665e-01
9.899517720116308706e-01 8.694336068341051993e-01
9.904266385257587402e-01 8.370307264726664087e-01
9.940749878817713991e-01 8.925857611669372194e-01
2.682838430051024403e-01 8.207892176132633999e-01
3.803396675953288342e-01 8.736301899433895901e-01
5.883473685063160818e-01 7.781951866938164875e-01
7.411984810939639123e-01 8.898136869373388658e-01
8.583914137805066513e-01 8.210029226838058136e-01
9.064023491554040746e-01 8.839560408697076932e-01
9.534235054929192099e-01 8.695304476074149358e-01
9.663475928010860638e-01 8.791281094556749887e-01
9.686612781896413171e-01 8.590744467385091898e-01
9.777437160835551477e-01 8.763124121313137227e-01
9.851849435718091907e-01 8.588922126284788128e-01
9.841491539608882011e-01 7.817717601010504280e-01
9.870967690330696431e-01 8.953292273080379893e-01
9.813545139321802058e-01 8.331950724402434894e-01
9.880308111777733604e-01 8.560295220674771777e-01
9.916213573580952012e-01 8.187941896943599085e-01
9.928301690519611977e-01 8.428242728906024661e-01
9.887418002075299972e-01 8.510520955811249344e-01
9.895184292931988868e-01 8.468821333051080869e-01
9.917087543098326297e-01 8.233802231593657650e-01
2.682838430051024403e-01 8.667574504006320124e-01
3.691419595427488654e-01 8.206840115112937761e-01
6.142703980196518865e-01 8.352740478516369471e-01
7.007868704847636243e-01 7.845105396850418078e-01
8.439802288672954012e-01 8.740991790435940212e-01
9.137659656365910710e-01 8.568784526916500832e-01
9.180917445055529758e-01 8.610342699272991451e-01
9.461222679952744352e-01 8.352721371639438841e-01
9.657746050016904338e-01 8.404698752649077953e-01
9.801815087115868241e-01 8.258914958299448106e-01
9.789930502352920394e-01 8.154448749775039529e-01
9.796619544724668449e-01 8.056872722834070855e-01
9.895223882564874174e-01 8.279371178091822214e-01
9.916540144330164841e-01 9.088490567936106101e-01
9.909760695657870988e-01 8.265251299364373416e-01
9.922973196949034236e-01 8.787922687656802845e-01
9.903844117507512035e-01 8.615075965175658101e-01
9.923809268593437594e-01 8.608594899220343155e-01
9.920218829430830221e-01 8.125332124633142250e-01
9.917799433580019031e-01 8.671339531001414080e-01
2.577902178732467964e-01 8.488685644060058877e-01
3.408631035531356490e-01 8.254178909516721729e-01
5.752406205604103651e-01 8.486744970205806204e-01
7.330947621949069903e-01 8.346063931327125651e-01
8.161433424003515791e-01 8.345734800481475757e-01
9.001607713264293542e-01 8.551409807038432564e-01
9.067956742682039550e-01 8.285224978060462542e-01
9.516332906885549558e-01 8.275518897437788013e-01
9.517791113113753809e-01 8.009861550597010549e-01
9.522492481115710783e-01 8.165663473560634822e-01
9.617102142074955839e-01 7.759487137290581593e-01
9.881084123672364550e-01 8.772145161636327737e-01
9.847536165912105233e-01 8.554136585632813317e-01
9.830318027542206405e-01 8.052007740416208259e-01
9.807473260458960951e-01 7.910342157823264664e-01
9.857712413213046698e-01 8.092416850184518395e-01
9.925089381974590008e-01 8.558301511376109616e-01
9.878271143951667943e-01 8.445056350521160660e-01
9.930702980447001504e-01 8.570760658448176583e-01
9.914461295284237030e-01 8.617993532079405439e-01
2.577902178732467964e-01 7.987193355557092866e-01
3.502393993683478035e-01 8.471057418506369174e-01
5.911485987821477606e-01 8.502408049207272889e-01
7.046876979409870678e-01 8.640513499860671409e-01
8.585070821468537838e-01 8.198115433546221409e-01
8.814313318672638564e-01 8.414689024570677356e-01
9.326398895661431876e-01 8.714552234989492163e-01
9.497991788093849141e-01 8.443883760785397818e-01
9.402202810441581127e-01 8.329102853627441405e-01
9.674256799514768801e-01 7.682203967293760316e-01
9.722320235339421135e-01 7.190345481204274414e-01
9.847819175399650238e-01 8.684277452184091528e-01
9.915618945742185053e-01 8.606755974344427740e-01
9.734384371043285356e-01 7.556464910792506373e-01
9.882312124092228478e-01 8.385395289045695089e-01
9.836783829681581270e-01 8.400840699671878742e-01
9.829640346957871921e-01 8.325211398390017781e-01
9.869551876421069903e-01 7.695536167396594962e-01
9.878589202693778271e-01 8.160384997839863486e-01
9.902112068650907872e-01 8.003983666453934331e-01
2.577902178732467964e-01 8.287977365869573232e-01
3.548578161358036387e-01 8.372079817911791677e-01
5.004666661091232704e-01 8.413063605658980260e-01
6.946174921226685450e-01 8.013207436785818594e-01
8.748705615987342199e-01 7.862197962196250112e-01
8.632432632031502573e-01 8.294479212566869819e-01
9.114654007916863643e-01 7.654533451208789252e-01
8.880784573514022284e-01 7.536950558438356707e-01
9.547118753288753590e-01 7.851699097400359761e-01
9.614714563917152734e-01 8.105599419821167828e-01
9.733409955879916975e-01 8.051451524932411452e-01
9.797951888169563750e-01 8.233638538799875617e-01
9.759083945265116800e-01 7.022752802249251358e-01
9.769446055315824662e-01 7.563856497505266896e-01
9.893186658352224327e-01 8.155988430441404313e-01
9.769927463190610784e-01 8.310180135361909803e-01
9.903838817389305493e-01 8.067728874045306808e-01
9.942958366846493812e-01 8.802290341813705510e-01
9.918173881406261438e-01 8.636917272766979625e-01
9.912442944612978035e-01 8.782918074094191452e-01
2.478340753768581983e-01 8.567175749189376299e-01
3.313694173195538828e-01 7.869208948862053132e-01
5.272690096016805494e-01 8.193617734145148823e-01
6.671566049309917146e-01 8.323101605518110624e-01
8.928550531921750633e-01 7.335792094674215003e-01
8.591315638498839835e-01 8.568319131992020443e-01
8.854238060996945103e-01 7.781629548430393228e-01
9.222933080684556639e-01 8.203159874336782842e-01
9.339814316306052078e-01 8.488359349798408893e-01
9.588060890687296611e-01 7.370632339235960728e-01
9.563116054383128395e-01 8.056105019006173373e-01
9.646409702953118170e-01 8.334575171989003772e-01
9.710526968482702248e-01 7.865439884886582522e-01
9.841575061037153294e-01 8.202322348484379910e-01
9.826404364568588345e-01 7.501913923154561736e-01
9.859072467929816952e-01 8.269956815812392614e-01
9.871336259034368954e-01 7.973277751726243201e-01
9.857809408104596383e-01 8.133552342226402221e-01
9.890461425847124621e-01 8.404579112195534885e-01
9.879520363918663506e-01 8.392360150459661217e-01
2.478340753768581983e-01 7.900784364467432486e-01
3.196797394565615846e-01 8.293080832606248842e-01
5.891582742627161640e-01 7.789564437289518972e-01
6.737514686776314710e-01 7.759266560992549300e-01
7.187992560899337802e-01 7.283239792525875167e-01
8.616833440972211378e-01 8.507010231176741488e-01
8.936920996314577925e-01 7.856880192689312814e-01
9.320256776428662571e-01 8.152875273884252483e-01
9.592241798571754519e-01 7.264584402610430036e-01
9.640856990143656935e-01 7.560075044549930956e-01
9.624252022252521854e-01 8.387910927302230091e-01
9.629911279557221704e-01 7.626158559511458934e-01
9.834996482926470218e-01 8.490786135224228648e-01
9.773730843061763096e-01 7.694538140873593557e-01
9.851608018219429885e-01 7.913011686476274509e-01
9.920546552272886398e-01 8.442585499150908612e-01
9.816192959907781290e-01 8.101258499434653704e-01
9.903735437029711486e-01 8.532689829722021058e-01
9.888873649199274585e-01 8.457423403238012449e-01
9.873339749901060003e-01 8.175727076675803895e-01
2.478340753768581983e-01 8.139921391265186879e-01
3.141981285911074617e-01 7.734023195519958982e-01
4.793269945757234751e-01 7.752215255328158694e-01
7.030006212113921737e-01 8.314837653383243543e-01
8.264454325867159890e-01 8.264009940457555103e-01
8.434303903930571167e-01 8.121845463046416524e-01
9.010772996778297905e-01 8.525410977098277776e-01
9.185564773343900535e-01 7.380815131407602037e-01
9.478810959175925088e-01 7.775808914940834926e-01
9.826849976280243038e-01 8.774467518038062686e-01
9.683751936205178268e-01 7.866772873262006804e-01
9.660940992080208067e-01 7.279580831007209651e-01
9.746568012531524605e-01 7.423809869419937257e-01
9.826476608991983053e-01 8.716852474723646438e-01
9.845005755375870748e-01 8.356512052711999594e-01
9.856495063877479534e-01 8.067036208504561046e-01
9.892525158283229647e-01 8.544636968527554721e-01
9.860298549711385974e-01 8.171631370432378416e-01
9.879123350817199389e-01 8.313009048932515910e-01
9.887386868814085350e-01 8.497821226423003527e-01
2.383847573249536222e-01 8.080621592554060317e-01
3.076914145983503102e-01 8.286316170441740958e-01
4.640114360862094278e-01 7.631728396843527884e-01
6.257649377243623690e-01 7.679170237480781314e-01
7.308721256992010140e-01 7.807582708202498445e-01
7.995454864762219227e-01 7.936856800973034476e-01
9.062148431511969360e-01 8.103545462339364347e-01
9.112002966166720119e-01 7.841134389657823389e-01
9.475960236381002488e-01 7.804495661449014632e-01
9.372659006200994014e-01 7.706295757453764939e-01
9.372066290732847804e-01 7.050054403281111881e-01
9.838222147224403580e-01 8.461901127706854542e-01
9.799495890398567388e-01 8.056281326169399959e-01
9.615173406502872666e-01 7.861311111996037715e-01
9.836851758425858572e-01 8.380760000948956900e-01
9.710504026982953452e-01 7.247212239361333630e-01
9.750488142337105923e-01 7.959316664203076597e-01
9.838457299258485111e-01 7.956197350319564876e-01
9.820249399576270743e-01 7.126551244538956720e-01
9.862509862173960418e-01 8.043477420927690469e-01
2.383847573249536222e-01 7.760939886415262334e-01
3.056788689611606991e-01 7.900470783061162017e-01
4.775634183782480058e-01 8.077034533322962062e-01
6.174025472842952222e-01 7.594710654116649806e-01
7.728413589368454684e-01 6.931696528389679202e-01
8.280690466473907829e-01 7.271564278581066354e-01
8.867996217051901109e-01 8.245023616203397410e-01
9.149686002058909917e-01 7.775177411338396460e-01
9.305476069376326098e-01 7.316228688052375251e-01
9.516528471628967756e-01 7.762487467643870431e-01
9.517519163369522195e-01 7.465409566311926870e-01
9.621660118864706623e-01 7.228922958603676285e-01
9.645085705041172019e-01 7.705764130892488462e-01
9.761923653963467951e-01 7.488921818268471364e-01
9.736766050391194582e-01 7.944949861511457767e-01
9.712732482204377016e-01 7.251409026877984054e-01
9.879435900791196934e-01 8.018209958680814209e-01
9.808242388004403400e-01 8.161255648988403610e-01
9.829263606591839286e-01 7.886011756011876983e-01
9.881078101729514618e-01 8.514688304616211401e-01
2.383847573249536222e-01 7.576698108637738294e-01
3.195949428067518250e-01 7.872699207988498316e-01
4.635043257832366370e-01 8.133235361215040982e-01
5.867308159486149810e-01 7.609997214087229622e-01
7.429172867139184344e-01 8.188891889180367478e-01
8.853633502488289508e-01 7.917453509748667573e-01
8.803634801141884125e-01 8.068992238704441045e-01
9.270489932332667271e-01 8.077573727397304726e-01
9.389472266039959880e-01 8.133588311354720268e-01
9.604721679615291219e-01 7.498917168464583893e-01
9.612236915650473890e-01 7.329315826732415440e-01
9.579606095761141749e-01 7.617622944776700766e-01
9.803848166888661231e-01 7.481194654409292211e-01
9.827376353393603159e-01 8.119790182791247757e-01
9.731238098918326695e-01 8.007486131516051708e-01
9.764567585558540097e-01 7.727751380534743086e-01
9.843503525658883202e-01 7.492801935347044306e-01
9.771496309981617667e-01 7.745103684184467818e-01
9.852895886684990279e-01 7.731408177007023097e-01
9.869189876112758331e-01 8.449144299334723218e-01
2.294131823604935450e-01 7.911460922623297920e-01
2.840072095933708907e-01 7.065231933826988664e-01
4.451454032045966125e-01 7.381386883191813908e-01
5.777228395584157461e-01 7.771361738047096734e-01
7.210457235525047359e-01 7.059378720640533400e-01
8.359662633345511518e-01 7.610145424148643256e-01
8.353041047230677085e-01 7.712750279469088310e-01
8.548629222164532138e-01 6.696958160317931785e-01
9.075316384323655061e-01 7.465593433935652223e-01
9.502344287187277638e-01 7.513699777458331397e-01
9.417213480189723374e-01 6.892044226689884034e-01
9.700746165488434158e-01 7.843762524745087061e-01
9.701752544632867847e-01 7.721695542036052240e-01
9.784307696991192405e-01 7.254173997053238176e-01
9.730802625881473933e-01 7.530981509188787726e-01
9.691861667679496639e-01 7.098686099178618258e-01
9.742512200037083403e-01 7.242253680934309656e-01
9.761453072015895405e-01 7.681625535606234623e-01
9.828273497671980996e-01 7.813003868881271963e-01
9.808881723023189503e-01 7.878834847373661354e-01
2.294131823604935450e-01 7.022872542315716782e-01
2.910121264751984738e-01 7.456017327397099770e-01
4.314340088284935315e-01 7.871768652594313131e-01
6.212145221697926711e-01 7.812175026349579277e-01
6.538132340689294386e-01 6.253094845488071929e-01
8.016131758634690296e-01 8.016349125370481055e-01
8.576564744247245908e-01 7.239443076629279439e-01
9.082405120093831608e-01 7.678969493288962944e-01
8.972075942637554036e-01 7.619596075421350978e-01
9.556211180558571439e-01 7.548223694144516882e-01
9.481822557133506857e-01 8.122975168353699926e-01
9.521182619628820731e-01 7.419343925692303277e-01
9.699554673584467324e-01 7.777814604629903483e-01
9.753786520226741530e-01 7.342289365916432331e-01
9.667424323505245942e-01 7.214489280141854755e-01
9.804012008721934013e-01 7.792486186602892717e-01
9.837202068323633863e-01 8.195254112951817493e-01
9.777284811069255621e-01 7.271698838780422669e-01
9.812645721860139281e-01 7.597127875868253666e-01
9.821900801522247537e-01 7.951518025987635019e-01
2.294131823604935450e-01 7.019779521886518880e-01
2.995083332620215866e-01 7.430065738720288415e-01
4.276001789319994195e-01 7.919557198540090326e-01
5.659818772667877251e-01 7.494428790559276576e-01
7.034137448368966705e-01 7.385677449642072956e-01
7.685684017899502285e-01 7.447333578423050993e-01
8.803848058136815036e-01 7.110343771732623441e-01
8.811288417833070818e-01 7.912362320415766703e-01
9.175130742383557081e-01 7.410001987059245954e-01
9.426960854912558307e-01 7.547821815447570692e-01
9.471543578662450225e-01 7.803936457615180400e-01
9.744477725166135196e-01 7.938897520301888555e-01
9.597317849141040469e-01 6.478229171949799747e-01
9.818930890734799410e-01 8.116870622931181556e-01
9.760589568409854255e-01 7.632812842996428149e-01
9.758064856052468539e-01 7.610163221594439253e-01
9.803227370140351615e-01 7.963053209043660097e-01
9.802813822916409681e-01 8.285206718801246817e-01
9.825507046012754708e-01 8.050625768836913165e-01
9.807712628520475207e-01 7.380345699808193993e-01
2.208918312358526259e-01 7.330940886379935240e-01
2.677045432497476840e-01 7.596331652300282178e-01
3.611783783122139435e-01 7.759301844089433464e-01
5.031429299008213230e-01 7.593479902114674829e-01
6.205344766865563688e-01 6.424771708842547113e-01
7.044721224680248195e-01 6.717808811213238362e-01
7.885736809191616903e-01 7.275247706870984210e-01
8.694960345418202285e-01 7.256882978997467593e-01
8.890559461234115446e-01 6.889415076710223573e-01
8.849953223390081281e-01 6.139819995850727130e-01
9.149374434010308921e-01 7.259345500417909713e-01
9.385236902195069897e-01 6.535229942892893940e-01
9.455076308056469259e-01 6.367202764551868066e-01
9.483708158594417181e-01 6.891322027108464088e-01
9.456079899143958745e-01 7.265949231701411826e-01
9.662420848519360783e-01 6.453803266343801637e-01
9.709398931179247239e-01 7.297681911366145080e-01
9.734320780145699903e-01 7.401188746503125637e-01
9.781116504870940309e-01 7.491083613524479601e-01
9.737260288417954879e-01 6.572384792720131763e-01
2.208918312358526259e-01 6.865347755181483436e-01
2.693590953746910488e-01 7.107082626957761384e-01
3.548125794691087131e-01 6.979355245799946372e-01
5.349224697297204623e-01 7.469385124398015829e-01
6.887529685337165919e-01 7.170858755241344973e-01
7.668588349039491270e-01 6.617479264859458254e-01
8.523116777151911183e-01 7.515460974967798080e-01
8.622333786267784017e-01 6.991023277212283782e-01
8.775233841212474184e-01 7.447879789382221283e-01
9.229267777248507665e-01 6.450061584188060415e-01
9.250771613378658831e-01 6.197719598040429823e-01
9.554284564846193817e-01 7.399227275786848246e-01
9.460886322151761396e-01 6.843104955266980927e-01
9.690892796227584816e-01 7.207906571826646625e-01
9.382668931896495090e-01 6.393565892139529971e-01
9.474772325529725592e-01 6.717952033946800183e-01
9.678369520394713987e-01 6.727460406750837008e-01
9.691399526271279319e-01 7.198194562101671856e-01
9.713980323683907292e-01 7.032199246298255213e-01
9.790200930983650185e-01 7.615118088773953353e-01
2.208918312358526259e-01 6.436756568220227681e-01
2.641260279222586438e-01 6.603972946300128433e-01
3.860976340381457317e-01 7.228468519859229113e-01
5.548165236387816446e-01 7.414121619197240332e-01
6.576013786153230845e-01 6.745631970210781425e-01
7.323638583131186763e-01 7.026064163217599079e-01
8.006657602830417053e-01 6.834910452328583075e-01
8.725383163418705124e-01 7.131444888340892074e-01
8.730621741710216099e-01 7.364821129204716099e-01
8.881531596487842739e-01 7.604359374158081719e-01
9.399108375574544150e-01 7.021884621846079533e-01
9.389500681458684550e-01 7.089865931905403595e-01
9.572850366106960829e-01 6.729701147948611295e-01
9.572212697615019028e-01 7.062087198255767584e-01
9.749799039124338318e-01 7.515693743447915409e-01
9.553151718076868804e-01 7.245038164018823279e-01
9.718949015796585211e-01 7.143073461289717319e-01
9.639903067652614288e-01 7.615087036347464311e-01
9.803672852604339294e-01 7.710786632167367927e-01
9.850857965339819833e-01 8.053749495074529197e-01
2.127947146561661174e-01 5.828954938231234451e-01
2.359225671625529708e-01 6.396794817824380530e-01
3.194992878279111492e-01 5.872359254906549531e-01
5.053399126886228832e-01 6.803249926518836199e-01
4.650570410013381561e-01 6.577834895960499306e-01
6.205412385424159405e-01 6.975854816177946560e-01
7.834369937119338712e-01 7.190214160901473583e-01
8.155876361508813677e-01 6.844510737213987950e-01
8.656360636510518347e-01 6.433820252858947208e-01
8.673729621898861319e-01 7.074884594754680123e-01
8.636590339887822987e-01 6.168266297422250188e-01
9.038707073359348865e-01 6.172234454035023798e-01
9.599857295794544942e-01 7.558031234280586652e-01
9.313891637256987988e-01 6.028881264002509122e-01
9.286289310027134869e-01 6.129539089091671222e-01
9.387549290706681537e-01 6.174968101457998237e-01
9.489256241751569121e-01 6.306036944655207810e-01
9.562572053945068706e-01 6.551477237342429039e-01
9.493682743336858687e-01 6.872431975107397006e-01
9.617397265417165775e-01 7.053408648823240590e-01
2.127947146561661174e-01 6.749541377344716597e-01
2.368504150342362335e-01 6.226008513535671307e-01
3.241679643802536925e-01 7.357217256397290406e-01
4.922430929754398332e-01 6.887599737814892320e-01
5.210780722600809600e-01 6.239717851689102757e-01
6.377502424295877770e-01 6.669034744296006290e-01
7.575864341017748416e-01 6.469270869012995195e-01
8.059053526827948399e-01 6.315828930242022299e-01
8.476297069279276064e-01 6.683632889614865569e-01
9.036218054360786178e-01 7.204872331714198275e-01
8.924415080049972193e-01 5.733928314666520976e-01
9.307574340826286763e-01 7.144249120485042237e-01
9.227218349676069575e-01 7.010101329193803021e-01
9.125073629884111748e-01 6.435600855869926251e-01
9.409580301896415255e-01 6.988202103733824888e-01
9.715156497687464920e-01 7.111381396717290082e-01
9.494572100584169894e-01 6.975164968578677627e-01
9.548525478112169784e-01 6.932115296876295574e-01
9.612146766896154659e-01 6.950490407090926803e-01
9.553652535910552857e-01 6.928737621964791149e-01
2.127947146561661174e-01 6.818609349632357430e-01
2.374604783109951767e-01 6.383713818264333817e-01
3.123340888591544240e-01 6.628177904403886878e-01
4.100568469031983798e-01 6.953085665412888083e-01
5.376587379511379439e-01 6.619692815730259250e-01
6.604647398869041286e-01 6.028021018612788051e-01
7.043892625480651093e-01 6.014253446059680819e-01
7.952857748758683787e-01 7.056868656351320546e-01
8.508763627854897260e-01 7.098644967086524815e-01
8.644899015980651580e-01 6.782532454974168346e-01
9.001516093292497578e-01 6.405048860934559052e-01
9.587944458608811393e-01 7.484512786614415658e-01
8.931332545250137978e-01 6.429583304496415685e-01
9.149594166274983564e-01 6.278948258586711795e-01
9.336831328279719955e-01 6.703040032959984851e-01
9.611547910308919640e-01 7.074293724698554886e-01
9.460287436631278357e-01 6.625966443916649906e-01
9.562096013899598068e-01 7.007875826033362898e-01
9.561556447656022195e-01 6.915051782127561442e-01
9.606648603189537061e-01 6.677660452608633612e-01
2.050973283649932810e-01 6.248087558734495284e-01
2.199175594501525666e-01 5.797289597989765397e-01
2.566097741935139953e-01 5.423234060994804873e-01
3.237214174853417781e-01 6.077818721004949465e-01
4.360887224126835382e-01 5.834145076867709445e-01
5.220234993249457389e-01 5.470237566867361956e-01
6.421037063758017194e-01 6.922791749051783183e-01
6.147132885098832711e-01 5.885358547575540999e-01
7.401763900408793173e-01 5.949268895213725150e-01
7.948200348021403627e-01 6.162426901889129782e-01
8.335635005793557983e-01 6.008179486348836917e-01
8.521145365035531771e-01 5.645124355815296369e-01
8.731514094668876291e-01 5.718653366332455690e-01
9.047206610141582672e-01 5.931860716985851711e-01
9.007368703803499965e-01 6.126401115110139406e-01
8.812263399101375461e-01 5.611104684423654509e-01
9.310738283581224684e-01 5.862418258517619885e-01
9.165112405528127448e-01 5.889068848761010999e-01
9.235105803633354427e-01 6.109456925131063754e-01
9.369945397087231509e-01 6.092076467806100126e-01
2.050973283649932810e-01 6.256538614262101561e-01
2.208600016423218904e-01 6.001176101741321212e-01
2.584372836051939681e-01 5.305646898519765786e-01
3.412188213085139421e-01 5.659088552603485089e-01
4.086932932863608370e-01 5.781183849259494689e-01
5.199132507202721687e-01 5.801606062329466296e-01
5.941195342872317431e-01 6.665443172144747130e-01
6.104405369504828371e-01 5.445148021802209692e-01
7.738215432422854700e-01 5.736678621765872732e-01
8.190144755207994232e-01 5.696439384815592533e-01
8.049369748938299818e-01 6.090904486493494696e-01
8.506150317139802297e-01 5.814018744760608426e-01
8.953424610830769126e-01 6.418528614586833658e-01
9.119247071115882397e-01 6.227854379109732941e-01
8.612224443688626385e-01 5.835076431902549432e-01
9.093901576372832585e-01 6.449170033764541898e-01
9.114436935930994022e-01 6.101305074493857949e-01
9.065322908271626901e-01 5.795665901501038109e-01
8.928032566242498635e-01 5.557812527993821750e-01
9.062582328800339315e-01 6.076848949942826872e-01
2.050973283649932810e-01 6.150131447862716705e-01
2.193823560909048953e-01 5.812441375936373555e-01
2.698600241531907140e-01 6.008817846680378771e-01
3.204484293965710329e-01 5.577109570693087326e-01
3.771569634239688718e-01 5.590690275531119413e-01
5.325339341762653778e-01 5.765684013839436073e-01
5.407907801188527319e-01 5.164693932373431995e-01
6.567741438759752137e-01 5.417872727278786327e-01
8.143723992000244660e-01 5.875214976467522110e-01
7.699167533210669045e-01 5.394863822741314818e-01
7.527553970805016537e-01 5.780668962413767487e-01
9.231989180091979552e-01 6.868248474464864195e-01
8.588522617177405394e-01 5.688427942165502627e-01
8.636701557228854131e-01 5.160549045287576853e-01
8.382832294657633909e-01 5.686633686051286718e-01
9.248404337585972579e-01 5.722173522550363378e-01
9.313880381636334693e-01 6.394809758018458190e-01
9.260595559815401057e-01 6.085067818187920308e-01
9.187902864090340405e-01 5.965383859079627094e-01
9.395578881387018910e-01 6.312235861666553038e-01


==> tikz_data/tradeoff/random.dat <==
D	S
9.998806220218614538e-01 9.977339849224405866e-01
9.999557827559486523e-01 9.977329011028527317e-01
9.999589978725023087e-01 9.960890788346559166e-01
9.999278327949315814e-01 9.974715387793042787e-01
9.999203907927508572e-01 9.989673635939028129e-01
9.999525591066202868e-01 9.961083766817502294e-01
9.999377580880570715e-01 9.972534379945271477e-01
9.999372373070511966e-01 9.979179043777997027e-01
9.999545133766798433e-01 9.963826910127974168e-01
9.999410107948895066e-01 9.943585665014991193e-01
9.999545696570588671e-01 9.982214479153221909e-01
9.999598913608652717e-01 9.973642086907381632e-01
9.999500713193405499e-01 9.983140269678539847e-01
9.999398015934770623e-01 9.940485203438695905e-01
9.999562268636120743e-01 9.986983675152439899e-01
9.999457206110665686e-01 9.981690047492387530e-01
9.999394209994848515e-01 9.980544794089984961e-01
9.999313692124749409e-01 9.977868389359383361e-01
9.999361308519854052e-01 9.972830417605140774e-01
9.999023271375960809e-01 9.981143338132331122e-01
9.999377476127635500e-01 9.928109382910220715e-01
9.998967088864910702e-01 9.947800199427589973e-01
9.999376125322591014e-01 9.980699700046300471e-01
9.999275705988349694e-01 9.969043477955878974e-01
9.999370870745389883e-01 9.963582691580250561e-01
9.999463404597163096e-01 9.963975631733620331e-01
9.998887391866301266e-01 9.977679365150958768e-01
9.999026717103294271e-01 9.971767340748945996e-01
9.999391317402317458e-01 9.900003291559786867e-01
9.999376160096510313e-01 9.956122246643990259e-01
9.999377072658862664e-01 9.967491976667283149e-01
9.999218319434944879e-01 9.958513589956322631e-01
9.999342216381762460e-01 9.937921884334385281e-01
9.999314802727141682e-01 9.968659088419790093e-01
9.998882812926526142e-01 9.969107700994362942e-01
9.999281391772292249e-01 9.969807060755239148e-01
9.999375000257124668e-01 9.977350357167141803e-01
9.999464338045133127e-01 9.979125160318376153e-01
9.999360894879577577e-01 9.950969032087780830e-01
9.999380553218299994e-01 9.971109021120666549e-01
9.999173412119098936e-01 9.891496439760794068e-01
9.998925658715233089e-01 9.912533751564934770e-01
9.998788857931015794e-01 9.968555631489949276e-01
9.998826114968075718e-01 9.973768808377713180e-01
9.998864304639629719e-01 9.964828222245926126e-01
9.999079235725469861e-01 9.959490214756165916e-01
9.998726871307423991e-01 9.969045026605249937e-01
9.998786967530831626e-01 9.926342962635117395e-01
9.999071329117630302e-01 9.969189244185772125e-01
9.998994704007280188e-01 9.977927524016824146e-01
9.998803791187566015e-01 9.951108052985970787e-01
9.998981017120737169e-01 9.971330109102947148e-01
9.998934507220781365e-01 9.949851640188595026e-01
9.998767729314765873e-01 9.938809457063375596e-01
9.998998951726738582e-01 9.915332026851040315e-01
9.998891270584404634e-01 9.976340629808508886e-01
9.998873337113053372e-01 9.974935597454529512e-01
9.997120722281339633e-01 9.963029172301018921e-01
9.999171154630663860e-01 9.967656341409159015e-01
9.999163358545374303e-01 9.940377199905756633e-01
9.998653545597786518e-01 9.926176083384836701e-01
9.997928768876388483e-01 9.950585490994081628e-01
9.997699456329465217e-01 9.906112084678106999e-01
9.998910437030741338e-01 9.956656673231031318e-01
9.998754248232369912e-01 9.962867569593527595e-01
9.998828135393180716e-01 9.965430373954357046e-01
9.998243700069568973e-01 9.947360906392609392e-01
9.998903301697825707e-01 9.905885083443992656e-01
9.998640978889616893e-01 9.968163038742627879e-01
9.998649886205370763e-01 9.959736844352793383e-01
9.998852902067405513e-01 9.922994952071132468e-01
9.998811702383438860e-01 9.959717942235886134e-01
9.998588055881407755e-01 9.944050956452591405e-01
9.997231549124597771e-01 9.962926105987183201e-01
9.998711681036273058e-01 9.927718958865420218e-01
9.998942533223225126e-01 9.969995958388095936e-01
9.998531972158268832e-01 9.938409746620138208e-01
9.998754446659219308e-01 9.948154229375756330e-01
9.998434161356831718e-01 9.912920606436190774e-01
9.998736488760581187e-01 9.951628838253244735e-01
9.997568152552167575e-01 9.940535094297596741e-01
9.998454521176702858e-01 9.938308405422786596e-01
9.995383054026130143e-01 9.912795679963688489e-01
9.998429006589070189e-01 9.901981186399752000e-01
9.998316019350788064e-01 9.949581882684512824e-01
9.998377171227825766e-01 9.944390014155675139e-01
9.998003026052559861e-01 9.885096482775550530e-01
9.998362773269185988e-01 9.948440188058875755e-01
9.997952917308579046e-01 9.893062317380357795e-01
9.998624770757527092e-01 9.893024415018765172e-01
9.998497194427988788e-01 9.922708120916431396e-01
9.998560074138541642e-01 9.953242814343350453e-01
9.997686506580066856e-01 9.944766708686723078e-01
9.997577313467032045e-01 9.929035445415405059e-01
9.997865722766505758e-01 9.954467049508318732e-01
9.998543235664929529e-01 9.951354178799743933e-01
9.998279091092543425e-01 9.944184985578113922e-01
9.998433837073339436e-01 9.930409953267744783e-01
9.997621713629012419e-01 9.922838726008850196e-01
9.998044507348531340e-01 9.899906726485989683e-01
9.998219022444129189e-01 9.923523422508955250e-01
9.997676912943601613e-01 9.944083253949753676e-01
9.997378041991051845e-01 9.936141155745451536e-01
9.998153497548847302e-01 9.887205630297594139e-01
9.996616030604048575e-01 9.897595443515977420e-01
9.997956116110608971e-01 9.927809635055651061e-01
9.997945582385039387e-01 9.929474544531693425e-01
9.997326285016642222e-01 9.904924158951710078e-01
9.998282443667312336e-01 9.927820955900128475e-01
9.997951778741460682e-01 9.879541227901120770e-01
9.998038436494361969e-01 9.936357511832339950e-01
9.998168578067948564e-01 9.954387884830455668e-01
9.996186451598079170e-01 9.916917605166152283e-01
9.996963214681343635e-01 9.915265101171991668e-01
9.998109471474986298e-01 9.912333889808579990e-01
9.997113058074720282e-01 9.894713698836196114e-01
9.998304476082624515e-01 9.954605533950250384e-01
9.998038382733215323e-01 9.899692450261450283e-01
9.997580096224585322e-01 9.900089361045627534e-01
9.996357716136465843e-01 9.873437117403812691e-01
9.997661054997071250e-01 9.787934514775790129e-01
9.997441977121710455e-01 9.903326685523063944e-01
9.997614142978623608e-01 9.884361583201120016e-01
9.997488160898869713e-01 9.940640116422196915e-01
9.995436799055485988e-01 9.797225582554571766e-01
9.996833042830122196e-01 9.879548126418509213e-01
9.996365168717302740e-01 9.928371172604653072e-01
9.996777649628583173e-01 9.928356422079208654e-01
9.997410490005579353e-01 9.853598652560630056e-01
9.997884720040584039e-01 9.897070969591139633e-01
9.997121252621663512e-01 9.887294976993203921e-01
9.997434808338079293e-01 9.923607656920596654e-01
9.995293604844558422e-01 9.884994399848464619e-01
9.996699367101049560e-01 9.919016920759844425e-01
9.997855010733042169e-01 9.897463736703451254e-01
9.997513510919983082e-01 9.841242043057418787e-01
9.997194535313992381e-01 9.718712477594737553e-01
9.996547745625941062e-01 9.851133513539246378e-01
9.997309445416497908e-01 9.785036672306701711e-01
9.997815109836288849e-01 9.911378162048030127e-01
9.997359279314353975e-01 9.797041342219107163e-01
9.996966390377174383e-01 9.859672274070070408e-01
9.994629679564370761e-01 9.643536158156287286e-01
9.997420671739281062e-01 9.873994192975210638e-01
9.995124986084664709e-01 9.886240655480881268e-01
9.996634381099506195e-01 9.706344396575752320e-01
9.997419399142648544e-01 9.706663447636622033e-01
9.997373663456728954e-01 9.724812404832321455e-01
9.996667048804541711e-01 9.858724559556973910e-01
9.996917122612314355e-01 9.880215573940278606e-01
9.996504673693455967e-01 9.883109183081213445e-01
9.996887701391086178e-01 9.625726857621308419e-01
9.996558287765830997e-01 9.876852807259157707e-01
9.994146833748074332e-01 9.871517797219605539e-01
9.996946352271061098e-01 9.915536855926950777e-01
9.995776151117977681e-01 9.786526525441809898e-01
9.997244183500348935e-01 9.911941182420046514e-01
9.995901854569224643e-01 9.854494721060647056e-01
9.996618925183909932e-01 9.904612009305320264e-01
9.996548647385476993e-01 9.868727229719369554e-01
9.996304048401206677e-01 9.870633432046734823e-01
9.995553046739992231e-01 9.727497566454043065e-01
9.994654893983317967e-01 9.691882135845685253e-01
9.995713664963554734e-01 9.806650079819262400e-01
9.995468922375151388e-01 9.870548305366364517e-01
9.994575539389242147e-01 9.858123195714961762e-01
9.995703078397302210e-01 9.855081696351883913e-01
9.996301317542531928e-01 9.798464247119567094e-01
9.996997515797833023e-01 9.875368484941733360e-01
9.996497622763678148e-01 9.920551033941468200e-01
9.996788561890888047e-01 9.857995650453177383e-01
9.994768786297006935e-01 9.872470690355550360e-01
9.996779310585702794e-01 9.839802160789048457e-01
9.996489368076115767e-01 9.758793399847285333e-01
9.996208035189096952e-01 9.853713368116864268e-01
9.996990011635453754e-01 9.796567280906764985e-01
9.996066540017144453e-01 9.880210261566129137e-01
9.996563188888067941e-01 9.828311420902363649e-01
9.996529516049900144e-01 9.808393031349589286e-01
9.995261091215800198e-01 9.784357259501068604e-01
9.996623932036994287e-01 9.861656922773227585e-01
9.995095222022969406e-01 9.780191539435695303e-01
9.996297127550572981e-01 9.858611241426583627e-01
9.995856488983155819e-01 9.744254918784931441e-01
9.994443072709537912e-01 9.846774208697696151e-01
9.989651695523973363e-01 9.806975327458385960e-01
9.995668385731629746e-01 9.590635018623743235e-01
9.993317923970872485e-01 9.625625142911511389e-01
9.991105734761829282e-01 9.772001873497915270e-01
9.993740619026676431e-01 9.799937747528764120e-01
9.994991607283983948e-01 9.814305494451684986e-01
9.994135475709320371e-01 9.817139305500215407e-01
9.993346250107931761e-01 9.870347852807803690e-01
9.995500059418548355e-01 9.854682637501004372e-01
9.994884070299034917e-01 9.826361737659583540e-01
9.995616634199825379e-01 9.811757235535942812e-01
9.994620764269374069e-01 9.904170205037017283e-01
9.993871500429157839e-01 9.825576560053870256e-01
9.996111172666728439e-01 9.774733597880292946e-01
9.994262550141824741e-01 9.467060672436713453e-01
9.995453978489863278e-01 9.796290331365293813e-01
9.994796130153054126e-01 9.788446640057847370e-01
9.994747994197050733e-01 9.856419414648649457e-01
9.995119443897483302e-01 9.887021943551271841e-01
9.995660656387073129e-01 9.582618837505441078e-01
9.992764761603647461e-01 9.827471762387610665e-01
9.994261048929715674e-01 9.834496482642809401e-01
9.994708792367206218e-01 9.526422678151145185e-01
9.994198596238875743e-01 9.847438103011216803e-01
9.994635608544047978e-01 9.848951555145492032e-01
9.994979996327824079e-01 9.577606203856972034e-01
9.993887796571868654e-01 9.830834058318190793e-01
9.995951560169725747e-01 9.707276237976467659e-01
9.995823359591280433e-01 9.867246816119128461e-01
9.994764454174495105e-01 9.830518857547029254e-01
9.995423677726902323e-01 9.822339931384242995e-01
9.995093117902124069e-01 9.722994241444875563e-01
9.995525419128149514e-01 9.894532787494276782e-01
9.994842965520491784e-01 9.813753601382226854e-01
9.992556700801289438e-01 9.808859046114379865e-01
9.994960164864121754e-01 9.781667689935965582e-01
9.993746643363345949e-01 9.669689662841802757e-01
9.993368476360616759e-01 9.472294720253376932e-01
9.994017465735884898e-01 9.751162727284703458e-01
9.995070839628651393e-01 9.714495745385797187e-01
9.993098056716087640e-01 9.770421183941314647e-01
9.994727798525188112e-01 9.873940795885082222e-01
9.995146723734755767e-01 9.843263848902265023e-01
9.994020105648717678e-01 9.785024513052518191e-01
9.995419949490669254e-01 9.784183635325791606e-01
9.993498912563060221e-01 9.765123295135773596e-01
9.994714545254547167e-01 9.696690512594449141e-01
9.993951797657141256e-01 9.862152175105539653e-01
9.994771964921701501e-01 9.592613972992718452e-01
9.995063772927312851e-01 9.744350585909004048e-01
9.995599187727162160e-01 9.702386386072268110e-01
9.989300204469742095e-01 9.762784849401162646e-01
9.993683819242473731e-01 9.788313463928194347e-01
9.993989444605956285e-01 9.829186456119205495e-01
9.994609426490160820e-01 9.748224450512081862e-01
9.993358664457054896e-01 9.812217756183825301e-01
9.992712363839124645e-01 9.748638560794005148e-01
9.994289416743795673e-01 9.817619183302053187e-01
9.994742701202927737e-01 9.792498708993764289e-01
9.994037529991084412e-01 9.788847371202482606e-01
9.989162699113732780e-01 9.675110609939244766e-01
9.989592855334136212e-01 9.663662785356861296e-01
9.994298532874144048e-01 9.757883373314113484e-01
9.993604950256458341e-01 9.512324290005003125e-01
9.991506108468287684e-01 9.811123630924303285e-01
9.992745909318795361e-01 9.487029408131791852e-01
9.993112528697274399e-01 9.599744649790999951e-01
9.993992191991480922e-01 9.804288051629432843e-01
9.992498079413060230e-01 9.787687253721210068e-01
9.993572682574273225e-01 9.725867788659464663e-01
9.994294130756244954e-01 9.354876099318254479e-01
9.994447808477545658e-01 9.784915880592252035e-01
9.993431188976413804e-01 9.568103602586180978e-01
9.994611393866410509e-01 9.644268364261269211e-01
9.993614869469402695e-01 9.815498424045805415e-01
9.992056148516136327e-01 9.662990639409264615e-01
9.993329772631021068e-01 9.685148485376970928e-01
9.990328848919162175e-01 9.642003756713786178e-01
9.993255279155490722e-01 9.586852888519988847e-01
9.989863575868230816e-01 9.819567123180212853e-01
9.992629236728761688e-01 9.715678396898290714e-01
9.991869248437097450e-01 9.635861068215976211e-01
9.993522866232933399e-01 9.769854132196448271e-01
9.993712878517456710e-01 9.777807140865175661e-01
9.991501424517685859e-01 9.790603956412854414e-01
9.993509384165457643e-01 9.673969319011009871e-01
9.989901794055763284e-01 9.807074066040517568e-01
9.992977777615188462e-01 9.606746689461902466e-01
9.991215368478700842e-01 9.541016056044967497e-01
9.986918952970009755e-01 9.506742639749026225e-01
9.992194535639571384e-01 9.750245836282100953e-01
9.991872939173480628e-01 9.783151898250705969e-01
9.990026667704701158e-01 9.399483848679450748e-01
9.992305611780171182e-01 9.785434338247672725e-01
9.990016868744036049e-01 9.578320076463328059e-01
9.992275421446992212e-01 8.760962366565744341e-01
9.991179859386292161e-01 9.747804186607397225e-01
9.988841196442358461e-01 9.660626023395844086e-01
9.991749069344353362e-01 9.681306019222625237e-01
9.989567842411457566e-01 9.652120191743828181e-01
9.988586742193985568e-01 9.803656095688570993e-01
9.991445838783421518e-01 9.652125147696768437e-01
9.993455941720300606e-01 9.669070858376592748e-01
9.990817573860834022e-01 9.788688947268152640e-01
9.982062413132105627e-01 9.687020758530695552e-01
9.989395942423031638e-01 9.446231948485133145e-01
9.987338715782450027e-01 9.407556728948105462e-01
9.988734772030334330e-01 9.658131155606460849e-01
9.992526482222819917e-01 9.749092322354319107e-01
9.988356298816093437e-01 9.795964338675157146e-01
9.992357908680864487e-01 9.282215562872795367e-01
9.985540578461848948e-01 9.515430126572786973e-01
9.992733843185946929e-01 9.645439950098140258e-01
9.986629698680488110e-01 9.485121651030991030e-01
9.984555242343962078e-01 9.633454113292876375e-01
9.981205881073199615e-01 9.749913694892171634e-01
9.991180339926255538e-01 9.800133834448003789e-01
9.992647175426639938e-01 9.706562800895703891e-01
9.990707234606295284e-01 9.689898267817931288e-01
9.989939436614674317e-01 9.773812936902033233e-01
9.982177706047792309e-01 9.278481086309270376e-01
9.991372821626102185e-01 9.469978783750264695e-01
9.992630786536296217e-01 9.575472754902396577e-01
9.990673161644055833e-01 9.751266897745349826e-01
9.982188898792981879e-01 9.324161496760746681e-01
9.987882338362903401e-01 9.464309589979071902e-01
9.991841355377854006e-01 9.657103310732305657e-01
9.984757231341445660e-01 9.632913178857056558e-01
9.991283773193189166e-01 9.675605471211468078e-01
9.990046246863242274e-01 9.384777934977899250e-01
9.990761344182897963e-01 9.715970763166590363e-01
9.988584347560184318e-01 9.781796719959997555e-01
9.987200596105614281e-01 9.581198372615429282e-01
9.989567816895934538e-01 9.554864768484829796e-01
9.990397715765823028e-01 9.530999454743211974e-01
9.982798517284402484e-01 9.471803289387517033e-01
9.984836027117369728e-01 9.627150602990628414e-01
9.991415212906687993e-01 9.698463112974059497e-01
9.988743118702390067e-01 9.773620450341324872e-01
9.989184445158520997e-01 9.621877755153361855e-01
9.985787955452295472e-01 9.571724576021923836e-01
9.989622069439667573e-01 9.191616650991797366e-01
9.986174775402167914e-01 9.235348140705612607e-01
9.986321655973979805e-01 9.618820590149195215e-01
9.989397114658074006e-01 9.189456503137778398e-01
9.990790166047863741e-01 9.569696805244256588e-01
9.991722730718823886e-01 9.590473254414503268e-01
9.990459222732652744e-01 9.621336610088633279e-01
9.991410602833497023e-01 9.523618863684233382e-01
9.988162501575945651e-01 9.560660871954225204e-01
9.990653967957359161e-01 9.477922209351720140e-01
9.987995754035653428e-01 9.642754099120772748e-01
9.990343084304200705e-01 9.590963291134516622e-01
9.987187033933773161e-01 9.447158325986125815e-01
9.990947526055125039e-01 9.598963447730238796e-01
9.984192564077778442e-01 9.623253499828939850e-01
9.987607754374840940e-01 9.543771201901990464e-01
9.963635190258303131e-01 9.629346560762939156e-01
9.983931078053090991e-01 9.760547434118782562e-01
9.986578377761979874e-01 9.525825332076968133e-01
9.991176539675871160e-01 8.846547321070139525e-01
9.988625603552163668e-01 9.531214814678503622e-01
9.986351704204878832e-01 9.499659490451972665e-01
9.984001762449047357e-01 8.838916716029118215e-01
9.987966386278177566e-01 9.674004961740462205e-01
9.983069145606660033e-01 9.693730279919954285e-01
9.990558032865692883e-01 9.507511382739557426e-01
9.991228612752663940e-01 9.481580796351503082e-01
9.987812152490915807e-01 9.398739169314972441e-01
9.989667518693693404e-01 9.687139346416158148e-01
9.982357137972790451e-01 9.492237906436191697e-01
9.989841356606896650e-01 9.453251190929288228e-01
9.988961853735665031e-01 9.374560554111215360e-01
9.984975324136093899e-01 9.628203809798533408e-01
9.985862696082552503e-01 9.686673187474946767e-01
9.989359506840512770e-01 9.618663739531956303e-01
9.988233203225054258e-01 9.439017431931149282e-01
9.983586136568108893e-01 9.471724846611379034e-01
9.989326055045584241e-01 9.492153125171010064e-01
9.982836964336112562e-01 9.639028169626794318e-01
9.984845909474024950e-01 9.698901128728986132e-01
9.986837692387057208e-01 9.636577631555482970e-01
9.977488869845021480e-01 9.471606772375695815e-01
9.987411289202453579e-01 9.421929237500923371e-01
9.986765631563401246e-01 9.556478685612260771e-01
9.978614253580101456e-01 9.648244116198253506e-01
9.986178574706443545e-01 9.334643173838387264e-01
9.987149262121086668e-01 9.510681234915230320e-01
9.986973745509544198e-01 9.718090359038200621e-01
9.988697980211466154e-01 9.306147123281878208e-01
9.988735027749751083e-01 9.215089501696515084e-01
9.987684501545939231e-01 9.554858725459052238e-01
9.985212060677246537e-01 9.604682096001324609e-01
9.983849005247374953e-01 9.379078656238469813e-01
9.981573537247114825e-01 9.386932318929077645e-01
9.985742348350366004e-01 9.477392021052515325e-01
9.975084471738038250e-01 9.440831012744222983e-01
9.986059683197714421e-01 9.358206561878829044e-01
9.987580221938292535e-01 9.545670387980408345e-01
9.985695175996729400e-01 9.464446651730864524e-01
9.983104071079548225e-01 9.454977580825085770e-01
9.979832915105684155e-01 9.282964465735489279e-01
9.984351690434083437e-01 9.482922843526306877e-01
9.983561892416854544e-01 9.385154560133429635e-01
9.978277069616341421e-01 9.613998746094374326e-01
9.977505724606967608e-01 9.457713857193987828e-01
9.980548543250723492e-01 9.439319783493274052e-01
9.987512078346207911e-01 9.570880942715653816e-01
9.981785739154025450e-01 9.415284718335206193e-01
9.988131752735840418e-01 9.455554775121648436e-01
9.984884004983474171e-01 9.670543342511601637e-01
9.988135054253144407e-01 9.498375559912329846e-01
9.987682112734697082e-01 9.641215165730628867e-01
9.989227549525339089e-01 9.538691547477666788e-01
9.975767603527156968e-01 9.371376535397495378e-01
9.979728789233142106e-01 9.409821447736499422e-01
9.986691486957667285e-01 9.054861724546893198e-01
9.978308805829421146e-01 9.130064357603759895e-01
9.980891386547063870e-01 9.420135473039077390e-01
9.972782263799995217e-01 9.507877687531816058e-01
9.980886845141828667e-01 9.562363619041166496e-01
9.980609589785498503e-01 9.134736309453151959e-01
9.982232505442981685e-01 9.279356440034556286e-01
9.983944171961507408e-01 9.525407951419021524e-01
9.982378035866810162e-01 9.396815472008106518e-01
9.982840107858882428e-01 8.788726783296815226e-01
9.973885948349598962e-01 9.431671585772520849e-01
9.984293798630783368e-01 9.278777030875038356e-01
9.987116895940486572e-01 9.610074571283366840e-01
9.983074010814151356e-01 9.095670430734030809e-01
9.984507220623918267e-01 9.309695746235551184e-01
9.982301051687049176e-01 8.839897807528771523e-01
9.982823877109396893e-01 9.527565871114105356e-01
9.977930330142401605e-01 9.414124755577026882e-01
9.984256622125566860e-01 9.196673349803763386e-01
9.984280705508105092e-01 9.304037224878242140e-01
9.984075115439573489e-01 9.240087680470904230e-01
9.967570953690980673e-01 9.492217153835528221e-01
9.974733776613163849e-01 9.199423192110626202e-01
9.980913931968655728e-01 9.167852047472302424e-01
9.972189220900296025e-01 8.835474434617824890e-01
9.976646173198953083e-01 9.306968420305854472e-01
9.976836359100571539e-01 9.598242151483225015e-01
9.978672655359488441e-01 9.400191974042304555e-01
9.979678298108376477e-01 9.331621112499446369e-01
9.985705694133747423e-01 9.616869866038175729e-01
9.968584377873044300e-01 9.300064137079087079e-01
9.979112163403092151e-01 9.628704866726510714e-01
9.982583128364808100e-01 9.511091125215109798e-01
9.981502241498469985e-01 9.381381453361398171e-01
9.986680500215264766e-01 9.417213096159730013e-01
9.974098836312033090e-01 9.521527702244363400e-01
9.982454749177204212e-01 9.325621217327260126e-01
9.984105577893934713e-01 9.209948398299350192e-01
9.978782257150253798e-01 8.100585488423454050e-01
9.974120839988185327e-01 9.199132693116830461e-01
9.976788195015938721e-01 9.553333546050460923e-01
9.980330565796263764e-01 9.489443724682351533e-01
9.974394433768345447e-01 9.481917960032055781e-01
9.971402080192243167e-01 9.566147295597741129e-01
9.985329325358440755e-01 9.496216783962183605e-01
9.975897828856192806e-01 9.304888554057337835e-01
9.982595019494027166e-01 9.289995928173067075e-01
9.982713673211037753e-01 9.487007861787231100e-01
9.978183443843962053e-01 9.350692815934312785e-01
9.983411369476702379e-01 9.410042399572706717e-01
9.982108265594964447e-01 9.253858110112942459e-01
9.983280203012869780e-01 9.364874326345676847e-01
9.980806108607337412e-01 9.423249870872070222e-01
9.968180931246927168e-01 9.263896247927370098e-01
9.976437688296704298e-01 9.235282489672409501e-01
9.969358213630536980e-01 9.183461621396935559e-01
9.963577305301081211e-01 9.169783385082571625e-01
9.976416137411119323e-01 9.301322722537599397e-01
9.978394383767786868e-01 9.313774104597979386e-01
9.970806350341570035e-01 9.000112127993826761e-01
9.969858567291647322e-01 9.339192138016406686e-01
9.974451404297400847e-01 9.203868656565461492e-01
9.974443655910294471e-01 9.323762242511316467e-01
9.969572594868598703e-01 8.851413449764744534e-01
9.979083157562286255e-01 9.573674357781638555e-01
9.976037723599169293e-01 9.478713962927507453e-01
9.980504707913600004e-01 9.296128909601417689e-01
9.978577581513418115e-01 9.546868189213729705e-01
9.983254403963817136e-01 9.471740865464864934e-01
9.975098444639712847e-01 9.420756136436839734e-01
9.981560150155111000e-01 9.460589576410729507e-01
9.980029143808263337e-01 9.336833423254158326e-01
9.971602480401073887e-01 8.564478071987630114e-01
9.984742774159111045e-01 9.208537506560156016e-01
9.985152548493966274e-01 9.395915322908119371e-01
9.976693281208284247e-01 9.483036081011049223e-01
9.980099327120353081e-01 8.890091988317995186e-01
9.971878849766193653e-01 9.265355759128252044e-01
9.973545573909537998e-01 9.294467839104479934e-01
9.969376848402221603e-01 9.077678428677187217e-01
9.969206600735451840e-01 9.077716276976612875e-01
9.963660825477503868e-01 9.509931522769505818e-01
9.958949162279644440e-01 8.981829428826628714e-01
9.974005223774646822e-01 9.080503738770219213e-01
9.982428490565717905e-01 9.357482893051740636e-01
9.968409797795002580e-01 9.334427852506874679e-01
9.975653061774567565e-01 9.232925671514528032e-01
9.970501406988633297e-01 9.398259671869851894e-01
9.970374599627925827e-01 8.890153804355689360e-01
9.974435035764448454e-01 9.373881195423567902e-01
9.964770028060392359e-01 9.317071102643175173e-01
9.962678758095966369e-01 9.324900626475026710e-01
9.978238225114097748e-01 9.228603162619738454e-01
9.972089049626937651e-01 9.157097000760727745e-01
9.976402647041938687e-01 9.056394689563762590e-01
9.972881079987144792e-01 8.544239936288318127e-01
9.975191010366384337e-01 9.519175287283572207e-01
9.980482229965437213e-01 9.464771374610054799e-01
9.976259825361430966e-01 9.298093308600245965e-01
9.971721156588644330e-01 9.090104739742360662e-01
9.976290015621621654e-01 9.212838962681546562e-01
9.973537734737130123e-01 9.147556806402535878e-01
9.969286911957363495e-01 9.182883134172770134e-01
9.974211042388871906e-01 9.454562758269905443e-01
9.965326220751539177e-01 9.156697343728151806e-01
9.972648678874639350e-01 9.195026078064088004e-01
9.959665814228111369e-01 8.907124586477076500e-01
9.971647317947329725e-01 9.146554693391577562e-01
9.980560854437383611e-01 9.311760591916720120e-01
9.973561101742418611e-01 8.828499557909055273e-01
9.976593209779081040e-01 9.507805730473104511e-01
9.949377802138441584e-01 9.076841908927030245e-01
9.969076672296175445e-01 9.072057460460922762e-01
9.969765035357017746e-01 9.355632434547289655e-01
9.972362278124242696e-01 8.844819513251462872e-01
9.952798642516647032e-01 9.311620723791714793e-01
9.962458463120456020e-01 9.056647548520535551e-01
9.968315060905365010e-01 9.313835995166853676e-01
9.961756216220279958e-01 9.285558603081895956e-01
9.946709645074844897e-01 8.632007847183894578e-01
9.955024616430909745e-01 9.097364361157002088e-01
9.969049910463929631e-01 8.693790728232718701e-01
9.956162342841008428e-01 9.254657420705726389e-01
9.956779113314203622e-01 9.017340323808813451e-01
9.979263244443072889e-01 9.495119595515293387e-01
9.966399304698493333e-01 9.077829503836302161e-01
9.977766620033122758e-01 9.327325648595956586e-01
9.959243901450076653e-01 9.162022040131502232e-01
9.977568271555947721e-01 9.176266404467208204e-01
9.968031221168394129e-01 9.106013586044803265e-01
9.975568257179624476e-01 9.356827487399388410e-01
9.968145091039473105e-01 9.251173596127524323e-01
9.974334756061864482e-01 9.319931445859813701e-01
9.952502321234701910e-01 8.436986488585898059e-01
9.960213254371252933e-01 8.909745430623701168e-01
9.965886975194286901e-01 9.147238359949070308e-01
9.909259267931584958e-01 8.918492909450048689e-01
9.979356204812160902e-01 9.138595399711004763e-01
9.942456495103497716e-01 9.215426551962420110e-01
9.957022267343749178e-01 8.660713519368589131e-01
9.967159225893047481e-01 9.307419536142970129e-01
9.920059851684097652e-01 9.005091383730182697e-01
9.973998685983088697e-01 9.085330803673477007e-01
9.921683385397278565e-01 8.706100558033983416e-01
9.951412782203045149e-01 8.991988826940936486e-01
9.957540525742608617e-01 8.687095523330787827e-01
9.958200313537405313e-01 8.694496881348950934e-01
9.963766232603783468e-01 8.983154424311895481e-01
9.944646005308751535e-01 8.161081729843696619e-01
9.948764532652847326e-01 9.046661835091666104e-01
9.954149971579571154e-01 8.602286868350710325e-01
9.960848096629234538e-01 9.064166047784599778e-01
9.938700552081438655e-01 8.734274565725395068e-01
9.980054187720043268e-01 9.343044364721612149e-01
9.960101638186523720e-01 9.273066921888961645e-01
9.971626940504668690e-01 9.382622311679917892e-01
9.960946563227756068e-01 8.339879801914517055e-01
9.956386569016979493e-01 8.709171785246546671e-01
9.934363880407683922e-01 8.549262208378958228e-01
9.941011064391803709e-01 7.841662404669519360e-01
9.955906774268553638e-01 8.868974616185396620e-01
9.974185675900881787e-01 8.861097788831492350e-01
9.958104850479170267e-01 9.079741088697377283e-01
9.930328071950075275e-01 8.853682745952874411e-01
9.941252191614976530e-01 9.047030842009458063e-01
9.953028441482038025e-01 9.002202945921289334e-01
9.945794546241135681e-01 8.938107417368228447e-01
9.978061416532876260e-01 9.295552588891076162e-01
9.960927571813252834e-01 9.004742187136642873e-01
9.973085840824665871e-01 8.777574088561167498e-01
9.918996420604454523e-01 8.656506966738289899e-01
9.960634769829705970e-01 8.481031745236414787e-01
9.947636017094596550e-01 9.033149401776866538e-01
9.945170636870823699e-01 7.932365159046164127e-01
9.935551882548644409e-01 8.742735140423474327e-01
9.963584757761834165e-01 8.576509884331902089e-01
9.967296348063046096e-01 9.497480953390392555e-01
9.971485058678721813e-01 8.731952873282390337e-01
9.948130698424251239e-01 9.071677591931918139e-01
9.954559337386879037e-01 8.662813696706456179e-01
9.956498692551466467e-01 8.417705953681186015e-01
9.925405859838513090e-01 8.698789804407343063e-01
9.932146631061072872e-01 8.280571708700285027e-01
9.956028807318041407e-01 8.585299475318877160e-01
9.930430333130078058e-01 8.641304681267627519e-01
9.953710688811640006e-01 9.122277375935485821e-01
9.939884222738090136e-01 8.461347185111880442e-01
9.950554579485825224e-01 9.033536395976642375e-01
9.945247130968624116e-01 9.063309323881268975e-01
9.946917063304810958e-01 8.827628914395101445e-01
9.972228394408979568e-01 9.143205457963408112e-01
9.963233884506029758e-01 9.115558695963956737e-01
9.967287913121591902e-01 9.135073302007106211e-01
9.937125730480135255e-01 8.872454489333190253e-01
9.961417284478180090e-01 8.685031272407206515e-01
9.952656295024885358e-01 9.063134464950348690e-01
9.881371117266322113e-01 8.167045063629534418e-01
9.955033749828509082e-01 8.357031646068453501e-01
9.952386803261784598e-01 8.974013784451178033e-01
9.937711035651753955e-01 8.125009309101676180e-01
9.933162223809166580e-01 8.642689117593582715e-01
9.966194767706733071e-01 9.302047152902810367e-01
9.934562163489865094e-01 8.562973806046078051e-01
9.951319243938154813e-01 8.824549125156295748e-01
9.943987531959876947e-01 8.433159545115901379e-01
9.933158355365627745e-01 8.570164497667441816e-01
9.943640016175075980e-01 9.021022819662010139e-01
9.931637546449453291e-01 8.970940829795153171e-01
9.912932989354062974e-01 8.290565532641416269e-01
9.969247648235329828e-01 9.065731970756175651e-01
9.940027315709876188e-01 8.703305788531301435e-01
9.936751668247409963e-01 8.131391312137303817e-01
9.956125775620879859e-01 8.738142042263432607e-01
9.883269854452583214e-01 8.007680921450197609e-01
9.921758260746773583e-01 8.349203564307791092e-01
9.917648626831556680e-01 8.681092653402040504e-01
9.953921205695511754e-01 8.817627937374006297e-01
9.965182498718979653e-01 8.902500875190864082e-01
9.961092788826239053e-01 9.115948229110544254e-01
9.898125665715712396e-01 8.647391286748441486e-01
9.919449073442361264e-01 7.804158881077697396e-01
9.945735545194219762e-01 8.993344275875849725e-01
9.923648669709856929e-01 8.222147255195614290e-01
9.943686026869750227e-01 8.799019009911351885e-01
9.919346298313860277e-01 8.057899680844959889e-01
9.926836903607243467e-01 8.883865693539205743e-01
9.956001647870552640e-01 9.169937613170291435e-01
9.930030120202779642e-01 8.572903249086847310e-01
9.948663503790637908e-01 9.057662559501514776e-01
9.950262666637568199e-01 8.453567577083348494e-01
9.951657986117903310e-01 8.792041100662331132e-01
9.916748736066329784e-01 8.840738681160695833e-01
9.973390690252099677e-01 9.267261499970852467e-01
9.964067081977170393e-01 8.940204152542247096e-01
9.963118538399523549e-01 8.943333147738879996e-01
9.908840014702109400e-01 8.621190566095799923e-01
9.907713025892108671e-01 8.685339068443206356e-01
9.916705120636246651e-01 8.535440622730711135e-01
9.940469818271054914e-01 8.821929627406309704e-01
9.813787468781418610e-01 7.752398678151687372e-01
9.937322753961039812e-01 8.665382370651495414e-01
9.853529816290313992e-01 8.274376132710863363e-01
9.926041553392884742e-01 8.214190293920911046e-01
9.906674228891233502e-01 8.112488557566184255e-01
9.950163726691763078e-01 8.261417892935117857e-01
9.916592864120717943e-01 8.847852165365349686e-01
9.925948386462289941e-01 6.893236064092864712e-01
9.931409575300348402e-01 8.517535779424822984e-01
9.895634142602928174e-01 8.257610246024722489e-01
9.887387321790492845e-01 8.332160545259171824e-01
9.918498717334424120e-01 8.209453780856558192e-01
9.918225631845993817e-01 8.553806055058148505e-01
9.906052033648083954e-01 7.720135047123997118e-01
9.930454408324486115e-01 8.037265618236167919e-01
9.948145520155595722e-01 8.754549746849067393e-01
9.937526762642768796e-01 8.924963982537695850e-01
9.870170915771711018e-01 8.443075137511262263e-01
9.904527191684410203e-01 7.841092313743418529e-01
9.922374267897975386e-01 8.153295610688774397e-01
9.909072644101492022e-01 7.439247719282686688e-01
9.940427802222119302e-01 8.070538039792931606e-01
9.845838533108122181e-01 8.524369793661356054e-01
9.934858611842374287e-01 8.118334497573649333e-01
9.936617290546270187e-01 8.294001696858018802e-01
9.955152667743389916e-01 8.874569423501553755e-01
9.921916221341353648e-01 7.375182765009897778e-01
9.920707785569341519e-01 7.676816484013658792e-01
9.913666205882579741e-01 8.072912345052047911e-01
9.912358744742636452e-01 8.376274579542665188e-01
9.902450822628001692e-01 7.656716599576558480e-01
9.923693065056369278e-01 8.187018715190256257e-01
9.922736138210677126e-01 8.508525135742717183e-01
9.880637163645233922e-01 8.446659329341632549e-01
9.912119852433202150e-01 8.160306780638877377e-01
9.888189304973533655e-01 7.799629367108545930e-01
9.876425576650991189e-01 8.106870879446008704e-01
9.913729687786849709e-01 8.272245131501105853e-01
9.909186223266839288e-01 7.742496849149176352e-01
9.901461103385438278e-01 8.546169402143676264e-01
9.790470851365518090e-01 7.738558469201580747e-01
9.910639792562647710e-01 7.939988056023253860e-01
9.899907392282789598e-01 8.056106270787664059e-01
9.792134655041022651e-01 7.639834744206354111e-01
9.855779569303232401e-01 8.451654347182864235e-01
9.879214177988894230e-01 7.704000438552832675e-01
9.924350983530993986e-01 7.929791494179081468e-01
9.892371579646148660e-01 8.446448103557492315e-01
9.893503172734540163e-01 7.887704805252484519e-01
9.859340168217700651e-01 7.508298789330201117e-01
9.888397690450979605e-01 7.106481884412914063e-01
9.925726922124695761e-01 8.630220786737853311e-01
9.937374343960465595e-01 8.770320280725114603e-01
9.901620487111649771e-01 7.757166965146714555e-01
9.947096250452753807e-01 8.131404559010786404e-01
9.919537637086474069e-01 7.618979772177825183e-01
9.856655960474804967e-01 8.150150199766127423e-01
9.905331736738107740e-01 8.182757553431518893e-01
9.879538403104197730e-01 8.334464128881237110e-01
9.889793006585332336e-01 7.797972451209601585e-01
9.873334407733036500e-01 8.367442039152541700e-01
9.905521514683097717e-01 8.154760517156832700e-01
9.877713730545704118e-01 8.310122698129931429e-01
9.873049791913002249e-01 7.068736472954073591e-01
9.848116237728165023e-01 7.858407358777826923e-01
9.780968243236122239e-01 7.671097472170124165e-01
9.869066959047539944e-01 7.998588322514278426e-01
9.804339821995217141e-01 7.784977989955486066e-01
9.892353134303668583e-01 8.261121801785208385e-01
9.876902303905140679e-01 7.609814031375647936e-01
9.865591270129187018e-01 6.944412879370331915e-01
9.661367689434445793e-01 7.450281908425531174e-01
9.848709851674035676e-01 7.837603334679160705e-01
9.867011466061293978e-01 8.053928086941848363e-01
9.937334432791106176e-01 8.533417231706703632e-01
9.886297532968117974e-01 7.944285241549953192e-01
9.864997869621898730e-01 7.167974852252506635e-01
9.888067884484081915e-01 7.653886285558118008e-01
9.862208415045120580e-01 7.922021565036665436e-01
9.881558907389086377e-01 7.962021223474233800e-01
9.796183137393420504e-01 7.085415381301045645e-01
9.876959927459036948e-01 7.517376370649619943e-01
9.881353538357704469e-01 7.616183429598173404e-01
9.732915367916449290e-01 7.490076703376212786e-01
9.800648963545290915e-01 7.903021578361854038e-01
9.758276246505536156e-01 6.825495550129382361e-01
9.711574601472389157e-01 6.739256208013663096e-01
9.767879548854552230e-01 7.169444324823490700e-01
9.899184163029944861e-01 8.534551702230711578e-01
9.818005151524088481e-01 7.171376261136235275e-01
9.856820793744835996e-01 7.680234117590706289e-01
9.804073671318127570e-01 7.539374151213171782e-01
9.895575363909523414e-01 7.837314256388309142e-01
9.836488554571664045e-01 8.075892025867326129e-01
9.829269482929474666e-01 7.604370507804830703e-01
9.792253869713466452e-01 7.513007639142080807e-01
9.906766626182272883e-01 7.926736960142067856e-01
9.830174419862173218e-01 7.414703227120948981e-01
9.803797541498120438e-01 7.355783206385692052e-01
9.823281621703164879e-01 7.372759294142698927e-01
9.686502391140121571e-01 7.049634590634132891e-01
9.800183513423824655e-01 7.733296275966650146e-01
9.779224805019819389e-01 7.370278821545492853e-01
9.675886609779101866e-01 7.664454569606583556e-01
9.637864663528972198e-01 6.201221856806548027e-01
9.821582479326359527e-01 7.488947666112834023e-01
9.709444830787934411e-01 7.572396893134955009e-01
9.779191571975058839e-01 7.591642748120044359e-01
9.759039172174700516e-01 6.954889758855776760e-01
9.704620919311116589e-01 6.675162562379437503e-01
9.731774029233373202e-01 7.201005768297360499e-01
9.806974839790209009e-01 7.699478923641672745e-01
9.656984714811545079e-01 7.208340020015682192e-01
9.774797076621432046e-01 7.543445008402622776e-01
9.750465453011237793e-01 7.139169950686083954e-01
9.783475940964126982e-01 7.933946935969861114e-01
9.762703548754176897e-01 7.120213265264943026e-01
9.824653596942619638e-01 7.812391379078247322e-01
9.701204160583273284e-01 6.983004258709096801e-01
9.672302288189540409e-01 7.081966682772913302e-01
9.497521528670926916e-01 6.588728260797545033e-01
9.663283972017003842e-01 7.027084269656800330e-01
9.659728213681250120e-01 6.800607859067914207e-01
9.607375321209297159e-01 5.876952173953630121e-01
9.599953804038177108e-01 6.440823002913229622e-01
9.671642130146667071e-01 6.565578870638125730e-01
9.629347391755385122e-01 6.568848883453877185e-01
9.874462246259106957e-01 7.992863799594039920e-01
9.638832017055888324e-01 6.131836680403766060e-01
9.563306228911843121e-01 6.342674580515468286e-01
9.601134340936765543e-01 7.075945672095349526e-01
9.582516259928409719e-01 7.295483639243958152e-01
9.239108718311609403e-01 6.809458378002775092e-01
9.656158814301116777e-01 6.481162321138163041e-01
9.409983472033646157e-01 6.037222901951113663e-01
9.596638578724393520e-01 7.095846989369226643e-01
9.658104479450309032e-01 6.892625473339817344e-01
9.425118379361681065e-01 6.397359252391251472e-01
9.597899863257246533e-01 6.900609893248758064e-01
9.595263741814825664e-01 7.119535611251647245e-01
8.940324696198522769e-01 5.376228609312340145e-01
9.749980760427430226e-01 7.006318736353418508e-01
9.009310872893875333e-01 5.507400061804447189e-01
9.336919731713712034e-01 6.389377393098789604e-01
9.205474301964855499e-01 5.576855101609512477e-01
9.099973165348647086e-01 6.217717254420751516e-01
9.054722125257939069e-01 5.990470519253530135e-01
9.138513116827036153e-01 5.940185805899264038e-01
9.435080136345481705e-01 5.904202411052857924e-01
9.367715776252103499e-01 6.660275081906374961e-01
9.139093340037020008e-01 6.056246103880806864e-01
9.104259588222634036e-01 6.180196109824562800e-01
9.146371154951735694e-01 6.427268442389771907e-01
9.061946231745970914e-01 5.561111953209741943e-01
8.872826947477043813e-01 5.634342144164098398e-01
9.092385290346888249e-01 5.948362323904600180e-01
9.240559463535804596e-01 5.563941189314484115e-01
9.301096416888263718e-01 6.005839619643688065e-01
9.131928625677193656e-01 5.450262442016966524e-01
9.210316365783715042e-01 5.991437583133594202e-01


==> tikz_data/tradeoff/zf_opt.dat <==
D	S
9.610190500959572280e-01 9.988747866502004635e-01
9.426238974001753812e-01 9.983114651173994325e-01
9.214196605696900466e-01 9.976342099986729162e-01
8.978256142826790409e-01 9.968429972371434244e-01
8.722736820973390204e-01 9.959378405537573364e-01
8.451919193164331157e-01 9.949187146216177391e-01
8.169906659707176777e-01 9.937856129288387130e-01
7.880518304664843043e-01 9.925385062399041392e-01
7.587213943517858716e-01 9.911774523345068255e-01
7.293049380454489361e-01 9.897023759832972445e-01
7.000657922599671235e-01 9.881132527715923430e-01
6.712253169421150689e-01 9.864101101702182905e-01
6.429647832170024557e-01 9.845928468176726733e-01
6.154283629643162445e-01 9.826614061291449875e-01
5.887267940737521688e-01 9.806161480412858289e-01
5.629413690760654010e-01 9.784567227233108566e-01
5.381279772653038140e-01 9.761829982324965460e-01
5.143210068204469021e-01 9.737950869315379343e-01
4.915369789834658221e-01 9.712930050022574591e-01
4.697778392236301448e-01 9.686769478434232861e-01
4.490338706724014139e-01 9.659459616627237288e-01
4.292862242599987388e-01 9.631013888054461569e-01
4.105090797644706524e-01 9.601422409534079438e-01
3.926714643518591785e-01 9.570687023973646346e-01
3.757387619644735333e-01 9.538807573291478992e-01
3.596739496710116835e-01 9.505783560375986596e-01
3.444385970993538715e-01 9.471614387556371861e-01
3.299936633152972254e-01 9.436295138334532817e-01
3.163001227201631127e-01 9.399834375653338681e-01
3.033194482394471203e-01 9.362227632318749215e-01
2.910139766206590872e-01 9.323471817731701083e-01
2.793471772830375954e-01 9.283562226926291849e-01
2.682838430051024403e-01 9.242514385672798705e-01
2.577902178732467964e-01 9.200308415281196472e-01
2.478340753768581983e-01 9.156957882094958201e-01
2.383847573249536222e-01 9.112452200072125308e-01
2.294131823604935450e-01 9.066793665583118278e-01
2.208918312358526259e-01 9.019983298845368758e-01
2.127947146561661174e-01 8.972021632525445378e-01
2.050973283649932810e-01 8.922804219613547083e-01


==> tikz_data/tradeoff/zf_random.dat <==
D	S
9.610190500959572280e-01 9.976330330896875376e-01
9.610190500959572280e-01 9.982536088492980353e-01
9.610190500959572280e-01 9.981823514461347635e-01
9.610190500959572280e-01 9.976910698720935500e-01
9.610190500959572280e-01 9.980911566324289774e-01
9.610190500959572280e-01 9.961610079553473440e-01
9.610190500959572280e-01 9.980916111834803317e-01
9.610190500959572280e-01 9.981071923552238268e-01
9.610190500959572280e-01 9.984584017168469661e-01
9.610190500959572280e-01 9.987912540849246401e-01
9.610190500959572280e-01 9.977164253297772234e-01
9.610190500959572280e-01 9.971978361906069788e-01
9.610190500959572280e-01 9.980151687718473719e-01
9.610190500959572280e-01 9.986233528720669383e-01
9.610190500959572280e-01 9.983801099417460856e-01
9.610190500959572280e-01 9.981248133236262365e-01
9.610190500959572280e-01 9.984623617169910981e-01
9.610190500959572280e-01 9.984414974885424954e-01
9.610190500959572280e-01 9.976439794249583048e-01
9.610190500959572280e-01 9.987549839383647043e-01
9.426238974001753812e-01 9.973121194360518027e-01
9.426238974001753812e-01 9.977194927013534054e-01
9.426238974001753812e-01 9.980676173028997233e-01
9.426238974001753812e-01 9.977029101377630216e-01
9.426238974001753812e-01 9.972003587997246843e-01
9.426238974001753812e-01 9.966307296379206537e-01
9.426238974001753812e-01 9.977619712941536712e-01
9.426238974001753812e-01 9.978073020878990285e-01
9.426238974001753812e-01 9.960288752524786293e-01
9.426238974001753812e-01 9.978674506511927556e-01
9.426238974001753812e-01 9.967136370007759760e-01
9.426238974001753812e-01 9.980422284663319488e-01
9.426238974001753812e-01 9.980074730377950232e-01
9.426238974001753812e-01 9.970423485704265065e-01
9.426238974001753812e-01 9.971135249979132809e-01
9.426238974001753812e-01 9.957944250482771986e-01
9.426238974001753812e-01 9.956862162926314319e-01
9.426238974001753812e-01 9.976170064875167220e-01
9.426238974001753812e-01 9.971649734302352464e-01
9.426238974001753812e-01 9.958505055160286057e-01
9.214196605696900466e-01 9.959422439163649887e-01
9.214196605696900466e-01 9.958776440198744417e-01
9.214196605696900466e-01 9.970642032897867324e-01
9.214196605696900466e-01 9.956555661610368979e-01
9.214196605696900466e-01 9.971343677035279240e-01
9.214196605696900466e-01 9.970360548039602921e-01
9.214196605696900466e-01 9.966841905934299417e-01
9.214196605696900466e-01 9.967800039736604001e-01
9.214196605696900466e-01 9.959547233643279984e-01
9.214196605696900466e-01 9.967808354355606193e-01
9.214196605696900466e-01 9.967114600458661933e-01
9.214196605696900466e-01 9.966557375346343228e-01
9.214196605696900466e-01 9.968284110679741516e-01
9.214196605696900466e-01 9.971810906014536569e-01
9.214196605696900466e-01 9.961994903174871130e-01
9.214196605696900466e-01 9.964632215426511008e-01
9.214196605696900466e-01 9.961588914849196508e-01
9.214196605696900466e-01 9.970700028014487515e-01
9.214196605696900466e-01 9.941349326170613177e-01
9.214196605696900466e-01 9.961581452118013491e-01
8.978256142826790409e-01 9.954145854198328536e-01
8.978256142826790409e-01 9.953737198875325376e-01
8.978256142826790409e-01 9.925830214306506916e-01
8.978256142826790409e-01 9.930899707308249447e-01
8.978256142826790409e-01 9.954938594267093155e-01
8.978256142826790409e-01 9.953946631756851460e-01
8.978256142826790409e-01 9.955387920140554847e-01
8.978256142826790409e-01 9.957648707541857380e-01
8.978256142826790409e-01 9.947169791285926932e-01
8.978256142826790409e-01 9.910028004633872900e-01
8.978256142826790409e-01 9.924033958753755158e-01
8.978256142826790409e-01 9.951182841599280904e-01
8.978256142826790409e-01 9.954593457772018539e-01
8.978256142826790409e-01 9.946158731410505993e-01
8.978256142826790409e-01 9.952323439809465100e-01
8.978256142826790409e-01 9.918000459736728835e-01
8.978256142826790409e-01 9.962147564371980346e-01
8.978256142826790409e-01 9.961890564108402124e-01
8.978256142826790409e-01 9.927396743897646259e-01
8.978256142826790409e-01 9.956663061932481407e-01
8.722736820973390204e-01 9.940813893916837785e-01
8.722736820973390204e-01 9.937427126241623609e-01
8.722736820973390204e-01 9.933861902414928835e-01
8.722736820973390204e-01 9.932404216422803245e-01
8.722736820973390204e-01 9.937790726722900425e-01
8.722736820973390204e-01 9.939410490961346767e-01
8.722736820973390204e-01 9.943682306963140816e-01
8.722736820973390204e-01 9.935479873866186473e-01
8.722736820973390204e-01 9.924150662157196212e-01
8.722736820973390204e-01 9.934502342892326254e-01
8.722736820973390204e-01 9.895294742884090944e-01
8.722736820973390204e-01 9.920736272124310862e-01
8.722736820973390204e-01 9.918710220194321137e-01
8.722736820973390204e-01 9.940887806848206498e-01
8.722736820973390204e-01 9.844351368762309651e-01
8.722736820973390204e-01 9.890735103321337540e-01
8.722736820973390204e-01 9.927607705227509127e-01
8.722736820973390204e-01 9.958348795638700679e-01
8.722736820973390204e-01 9.948825070744193866e-01
8.722736820973390204e-01 9.909287913656558144e-01
8.451919193164331157e-01 9.923176726274234305e-01
8.451919193164331157e-01 9.941047434735779120e-01
8.451919193164331157e-01 9.891124989400053025e-01
8.451919193164331157e-01 9.933313694291214802e-01
8.451919193164331157e-01 9.905261626114351126e-01
8.451919193164331157e-01 9.939752176642460135e-01
8.451919193164331157e-01 9.931490419581963103e-01
8.451919193164331157e-01 9.937254152684348307e-01
8.451919193164331157e-01 9.923062230607917478e-01
8.451919193164331157e-01 9.928614487429632263e-01
8.451919193164331157e-01 9.924564174205205980e-01
8.451919193164331157e-01 9.904424118782648723e-01
8.451919193164331157e-01 9.910795067154298810e-01
8.451919193164331157e-01 9.911055105741543025e-01
8.451919193164331157e-01 9.914053328476626348e-01
8.451919193164331157e-01 9.875073354106622681e-01
8.451919193164331157e-01 9.927829222893532757e-01
8.451919193164331157e-01 9.930429990145217545e-01
8.451919193164331157e-01 9.940947913963950056e-01
8.451919193164331157e-01 9.920159150302554352e-01
8.169906659707176777e-01 9.886794394151344756e-01
8.169906659707176777e-01 9.902592215208655402e-01
8.169906659707176777e-01 9.933617466751274439e-01
8.169906659707176777e-01 9.903366586307188468e-01
8.169906659707176777e-01 9.867602404825236428e-01
8.169906659707176777e-01 9.918457644710850785e-01
8.169906659707176777e-01 9.904374400957494107e-01
8.169906659707176777e-01 9.918231678977275090e-01
8.169906659707176777e-01 9.852482226225975914e-01
8.169906659707176777e-01 9.898219623837527514e-01
8.169906659707176777e-01 9.930572664438482855e-01
8.169906659707176777e-01 9.897149409496652783e-01
8.169906659707176777e-01 9.867313012735302591e-01
8.169906659707176777e-01 9.899194297368935080e-01
8.169906659707176777e-01 9.839826791276004014e-01
8.169906659707176777e-01 9.925811157690642705e-01
8.169906659707176777e-01 9.913305526236180221e-01
8.169906659707176777e-01 9.934836742858728087e-01
8.169906659707176777e-01 9.918858959528906727e-01
8.169906659707176777e-01 9.893916955254271617e-01
7.880518304664843043e-01 9.900679236898870528e-01
7.880518304664843043e-01 9.874259094281540028e-01
7.880518304664843043e-01 9.883437778709267540e-01
7.880518304664843043e-01 9.905759267230872522e-01
7.880518304664843043e-01 9.889574559698681711e-01
7.880518304664843043e-01 9.859459421654014344e-01
7.880518304664843043e-01 9.880746500441504043e-01
7.880518304664843043e-01 9.836692118193668399e-01
7.880518304664843043e-01 9.803088244415211205e-01
7.880518304664843043e-01 9.898819268128801196e-01
7.880518304664843043e-01 9.716791586366124722e-01
7.880518304664843043e-01 9.908997498965805839e-01
7.880518304664843043e-01 9.871097072719896559e-01
7.880518304664843043e-01 9.893321671959327546e-01
7.880518304664843043e-01 9.889928755349075562e-01
7.880518304664843043e-01 9.887660338884224354e-01
7.880518304664843043e-01 9.911060153205101253e-01
7.880518304664843043e-01 9.873950608181083499e-01
7.880518304664843043e-01 9.867800360927918568e-01
7.880518304664843043e-01 9.894568774215720675e-01
7.587213943517858716e-01 9.862514542867766298e-01
7.587213943517858716e-01 9.892362353488668436e-01
7.587213943517858716e-01 9.854600370480209870e-01
7.587213943517858716e-01 9.881777453953257684e-01
7.587213943517858716e-01 9.748823693868629015e-01
7.587213943517858716e-01 9.902622013568067594e-01
7.587213943517858716e-01 9.792793136691410050e-01
7.587213943517858716e-01 9.876758131884892933e-01
7.587213943517858716e-01 9.894296875696366733e-01
7.587213943517858716e-01 9.873153186976030282e-01
7.587213943517858716e-01 9.876347718836196998e-01
7.587213943517858716e-01 9.889159579130319955e-01
7.587213943517858716e-01 9.859194750756845593e-01
7.587213943517858716e-01 9.836162033300326346e-01
7.587213943517858716e-01 9.699193329322164381e-01
7.587213943517858716e-01 9.820053986651251510e-01
7.587213943517858716e-01 9.888597527161346878e-01
7.587213943517858716e-01 9.870205780873940737e-01
7.587213943517858716e-01 9.844728735178356338e-01
7.587213943517858716e-01 9.880270158223978250e-01
7.293049380454489361e-01 9.863967030117456458e-01
7.293049380454489361e-01 9.841512181580593932e-01
7.293049380454489361e-01 9.853133702030449914e-01
7.293049380454489361e-01 9.759575807402530723e-01
7.293049380454489361e-01 9.834640093046665976e-01
7.293049380454489361e-01 9.786124787974899153e-01
7.293049380454489361e-01 9.710968765507597134e-01
7.293049380454489361e-01 9.830157431863656425e-01
7.293049380454489361e-01 9.736868495942552215e-01
7.293049380454489361e-01 9.874217371791808029e-01
7.293049380454489361e-01 9.851863567746085293e-01
7.293049380454489361e-01 9.884100393469040791e-01
7.293049380454489361e-01 9.848169190147466612e-01
7.293049380454489361e-01 9.853927288554609198e-01
7.293049380454489361e-01 9.772056579293297851e-01
7.293049380454489361e-01 9.836678393669950893e-01
7.293049380454489361e-01 9.879168813861275433e-01
7.293049380454489361e-01 9.827772394021243585e-01
7.293049380454489361e-01 9.859121923656970488e-01
7.293049380454489361e-01 9.828727141244212318e-01
7.000657922599671235e-01 9.732764993364301231e-01
7.000657922599671235e-01 9.856354528923807479e-01
7.000657922599671235e-01 9.812894819845787708e-01
7.000657922599671235e-01 9.829593699684121555e-01
7.000657922599671235e-01 9.860369844544401019e-01
7.000657922599671235e-01 9.843199891386776867e-01
7.000657922599671235e-01 9.811219766285351751e-01
7.000657922599671235e-01 9.776392556425943514e-01
7.000657922599671235e-01 9.745162290688740292e-01
7.000657922599671235e-01 9.877031541323229025e-01
7.000657922599671235e-01 9.809911624665167418e-01
7.000657922599671235e-01 9.801265868827420125e-01
7.000657922599671235e-01 9.826352348747235954e-01
7.000657922599671235e-01 9.856320866664074476e-01
7.000657922599671235e-01 9.846710918931004253e-01
7.000657922599671235e-01 9.773031763468864597e-01
7.000657922599671235e-01 9.804141619228460280e-01
7.000657922599671235e-01 9.807619309706535615e-01
7.000657922599671235e-01 9.767405728138085497e-01
7.000657922599671235e-01 9.823257459879427556e-01
6.712253169421150689e-01 9.852239378845303319e-01
6.712253169421150689e-01 9.778275910072724564e-01
6.712253169421150689e-01 9.805075056260129651e-01
6.712253169421150689e-01 9.809502298166146161e-01
6.712253169421150689e-01 9.836682016431297360e-01
6.712253169421150689e-01 9.805609142258217004e-01
6.712253169421150689e-01 9.775003564774329412e-01
6.712253169421150689e-01 9.809855581640342104e-01
6.712253169421150689e-01 9.824449315073521261e-01
6.712253169421150689e-01 9.781581811786100866e-01
6.712253169421150689e-01 9.787235580815883962e-01
6.712253169421150689e-01 9.755529482076685799e-01
6.712253169421150689e-01 9.778553035731655241e-01
6.712253169421150689e-01 9.861112636555198208e-01
6.712253169421150689e-01 9.840683137143714232e-01
6.712253169421150689e-01 9.711513913536177212e-01
6.712253169421150689e-01 9.767961677844502200e-01
6.712253169421150689e-01 9.734436401906338965e-01
6.712253169421150689e-01 9.710780268701579843e-01
6.712253169421150689e-01 9.821570881022592125e-01
6.429647832170024557e-01 9.775917257750154077e-01
6.429647832170024557e-01 9.790663036272992947e-01
6.429647832170024557e-01 9.725130168549448451e-01
6.429647832170024557e-01 9.693650546214238606e-01
6.429647832170024557e-01 9.627053619632287562e-01
6.429647832170024557e-01 9.748090077745223958e-01
6.429647832170024557e-01 9.754948443414207526e-01
6.429647832170024557e-01 9.767077654355880156e-01
6.429647832170024557e-01 9.787713209037678386e-01
6.429647832170024557e-01 9.718968988542864285e-01
6.429647832170024557e-01 9.716198535518961732e-01
6.429647832170024557e-01 9.788906404278485685e-01
6.429647832170024557e-01 9.674460751606885900e-01
6.429647832170024557e-01 9.730439273539105427e-01
6.429647832170024557e-01 9.774577708920800800e-01
6.429647832170024557e-01 9.796346171651020285e-01
6.429647832170024557e-01 9.828279955564866999e-01
6.429647832170024557e-01 9.729995303611098656e-01
6.429647832170024557e-01 9.725895457716821069e-01
6.429647832170024557e-01 9.748224993340715017e-01
6.154283629643162445e-01 9.781456115362724413e-01
6.154283629643162445e-01 9.587018482144625819e-01
6.154283629643162445e-01 9.686704271552554202e-01
6.154283629643162445e-01 9.718660922479653852e-01
6.154283629643162445e-01 9.637967728769496478e-01
6.154283629643162445e-01 9.748921925757066953e-01
6.154283629643162445e-01 9.671415191191402583e-01
6.154283629643162445e-01 9.753729231643903930e-01
6.154283629643162445e-01 9.739239682650711050e-01
6.154283629643162445e-01 9.555281079191111360e-01
6.154283629643162445e-01 9.779626365584512815e-01
6.154283629643162445e-01 9.785861616325686185e-01
6.154283629643162445e-01 9.694237259338340795e-01
6.154283629643162445e-01 9.737492258397619782e-01
6.154283629643162445e-01 9.665073002863343588e-01
6.154283629643162445e-01 9.502096944289006863e-01
6.154283629643162445e-01 9.750405712755422227e-01
6.154283629643162445e-01 9.663167143343258658e-01
6.154283629643162445e-01 9.736453395475506145e-01
6.154283629643162445e-01 9.672209440325704177e-01
5.887267940737521688e-01 9.673239613656211544e-01
5.887267940737521688e-01 9.650578127717626131e-01
5.887267940737521688e-01 9.691181113650405576e-01
5.887267940737521688e-01 9.719909985524962659e-01
5.887267940737521688e-01 9.685793438858087967e-01
5.887267940737521688e-01 9.510130275956147905e-01
5.887267940737521688e-01 9.704918151196534337e-01
5.887267940737521688e-01 9.541253770560450542e-01
5.887267940737521688e-01 9.637673612315605931e-01
5.887267940737521688e-01 9.654069131312233987e-01
5.887267940737521688e-01 9.737856609329293978e-01
5.887267940737521688e-01 9.690183901999701588e-01
5.887267940737521688e-01 9.755659362145842062e-01
5.887267940737521688e-01 9.683578996944608441e-01
5.887267940737521688e-01 9.683619487829319139e-01
5.887267940737521688e-01 9.613688719967966589e-01
5.887267940737521688e-01 9.623020215773276931e-01
5.887267940737521688e-01 9.483629286665519187e-01
5.887267940737521688e-01 9.662299686234713247e-01
5.887267940737521688e-01 9.603229204913227290e-01
5.629413690760654010e-01 9.683823122116591575e-01
5.629413690760654010e-01 9.624732068956456388e-01
5.629413690760654010e-01 9.695378911023116997e-01
5.629413690760654010e-01 9.774124711571481328e-01
5.629413690760654010e-01 9.711531910176613991e-01
5.629413690760654010e-01 9.710999189686385646e-01
5.629413690760654010e-01 9.678238142368300601e-01
5.629413690760654010e-01 9.615487395643662616e-01
5.629413690760654010e-01 9.749968124369076117e-01
5.629413690760654010e-01 9.682928245490455277e-01
5.629413690760654010e-01 9.597767586872649748e-01
5.629413690760654010e-01 9.560331790978049415e-01
5.629413690760654010e-01 9.728169151029135708e-01
5.629413690760654010e-01 9.580956299874503479e-01
5.629413690760654010e-01 9.655155909960747573e-01
5.629413690760654010e-01 9.733102405828226722e-01
5.629413690760654010e-01 9.663906600030929273e-01
5.629413690760654010e-01 9.595653022077368366e-01
5.629413690760654010e-01 9.682684393443834470e-01
5.629413690760654010e-01 9.516024165496754783e-01
5.381279772653038140e-01 9.729776985057423389e-01
5.381279772653038140e-01 9.766927547833108569e-01
5.381279772653038140e-01 9.680592921968531606e-01
5.381279772653038140e-01 9.561224380917828780e-01
5.381279772653038140e-01 9.664921991604145113e-01
5.381279772653038140e-01 9.071553235416742744e-01
5.381279772653038140e-01 9.654001775075372604e-01
5.381279772653038140e-01 9.681538596158690835e-01
5.381279772653038140e-01 9.576295269192990345e-01
5.381279772653038140e-01 9.549530117402391660e-01
5.381279772653038140e-01 9.656801959415384218e-01
5.381279772653038140e-01 9.699213522565076628e-01
5.381279772653038140e-01 9.623699038823589902e-01
5.381279772653038140e-01 9.578528950062900060e-01
5.381279772653038140e-01 9.622569425624988293e-01
5.381279772653038140e-01 9.422479653674481481e-01
5.381279772653038140e-01 9.686565702658310739e-01
5.381279772653038140e-01 9.598841508378264109e-01
5.381279772653038140e-01 9.665393075656472099e-01
5.381279772653038140e-01 9.645580281237589038e-01
5.143210068204469021e-01 9.626823652490807959e-01
5.143210068204469021e-01 9.601573670306449149e-01
5.143210068204469021e-01 9.658376611498697972e-01
5.143210068204469021e-01 9.629355103634327229e-01
5.143210068204469021e-01 9.352347397340873281e-01
5.143210068204469021e-01 9.552036113069629630e-01
5.143210068204469021e-01 9.686158227447440039e-01
5.143210068204469021e-01 9.511289242335625449e-01
5.143210068204469021e-01 9.557417382813162554e-01
5.143210068204469021e-01 9.678641245629784340e-01
5.143210068204469021e-01 9.670027917545349627e-01
5.143210068204469021e-01 9.621269927534790156e-01
5.143210068204469021e-01 9.548917158247786086e-01
5.143210068204469021e-01 9.337760878270158216e-01
5.143210068204469021e-01 9.233124981861604574e-01
5.143210068204469021e-01 9.641275733787857405e-01
5.143210068204469021e-01 9.616959931693664920e-01
5.143210068204469021e-01 9.462520108324913304e-01
5.143210068204469021e-01 9.641436686102036191e-01
5.143210068204469021e-01 9.626099477467655596e-01
4.915369789834658221e-01 9.492629030469408313e-01
4.915369789834658221e-01 9.486429231206996437e-01
4.915369789834658221e-01 9.545072808688646049e-01
4.915369789834658221e-01 9.419033843659324612e-01
4.915369789834658221e-01 9.557433872833089872e-01
4.915369789834658221e-01 9.580964576460314630e-01
4.915369789834658221e-01 9.565084281242475228e-01
4.915369789834658221e-01 9.394998140790650210e-01
4.915369789834658221e-01 9.628521835859127354e-01
4.915369789834658221e-01 9.514651801360400896e-01
4.915369789834658221e-01 9.422558754251405544e-01
4.915369789834658221e-01 9.575289966960248700e-01
4.915369789834658221e-01 9.663888115034313664e-01
4.915369789834658221e-01 9.497296986658002593e-01
4.915369789834658221e-01 9.380816999931824718e-01
4.915369789834658221e-01 9.695138395289270017e-01
4.915369789834658221e-01 9.546808831500300796e-01
4.915369789834658221e-01 9.566298160275075180e-01
4.915369789834658221e-01 9.504759647025702307e-01
4.915369789834658221e-01 9.400289015057681219e-01
4.697778392236301448e-01 9.539679420583700997e-01
4.697778392236301448e-01 9.489723125221799505e-01
4.697778392236301448e-01 9.508973532885035551e-01
4.697778392236301448e-01 9.590770601819859076e-01
4.697778392236301448e-01 9.598094681799255179e-01
4.697778392236301448e-01 9.418991175951447747e-01
4.697778392236301448e-01 9.532921825830856788e-01
4.697778392236301448e-01 9.304532586317579845e-01
4.697778392236301448e-01 9.626239375695221367e-01
4.697778392236301448e-01 9.530334369813163731e-01
4.697778392236301448e-01 9.585018602171303526e-01
4.697778392236301448e-01 9.645074992964378646e-01
4.697778392236301448e-01 9.626658388468787297e-01
4.697778392236301448e-01 9.554511923662261097e-01
4.697778392236301448e-01 9.542536075994223488e-01
4.697778392236301448e-01 9.633199190664015754e-01
4.697778392236301448e-01 9.566593760028987425e-01
4.697778392236301448e-01 9.344169471543839478e-01
4.697778392236301448e-01 9.539947233455952080e-01
4.697778392236301448e-01 9.475557791353580450e-01
4.490338706724014139e-01 9.499074542902375962e-01
4.490338706724014139e-01 9.493127656594957386e-01
4.490338706724014139e-01 9.354206442565881074e-01
4.490338706724014139e-01 9.282191665246339873e-01
4.490338706724014139e-01 9.133920495720817545e-01
4.490338706724014139e-01 9.499275782402494261e-01
4.490338706724014139e-01 9.593424268364378893e-01
4.490338706724014139e-01 9.320217017943396298e-01
4.490338706724014139e-01 9.371549353519125214e-01
4.490338706724014139e-01 9.369185216865395516e-01
4.490338706724014139e-01 8.927542955451329698e-01
4.490338706724014139e-01 9.518764687737244490e-01
4.490338706724014139e-01 9.407740402068690555e-01
4.490338706724014139e-01 9.415719331582347307e-01
4.490338706724014139e-01 9.528782575391672172e-01
4.490338706724014139e-01 9.511002773929734255e-01
4.490338706724014139e-01 9.469798864469057831e-01
4.490338706724014139e-01 9.340025862930201317e-01
4.490338706724014139e-01 9.473172482679738104e-01
4.490338706724014139e-01 9.372957764107083811e-01
4.292862242599987388e-01 9.384436484635975129e-01
4.292862242599987388e-01 9.420706780572676298e-01
4.292862242599987388e-01 9.504237272964159988e-01
4.292862242599987388e-01 9.452882155171975498e-01
4.292862242599987388e-01 9.392639549555665823e-01
4.292862242599987388e-01 9.394956743993354564e-01
4.292862242599987388e-01 9.234022229210767652e-01
4.292862242599987388e-01 9.557819405566090332e-01
4.292862242599987388e-01 8.936006030049385984e-01
4.292862242599987388e-01 9.354926325062304926e-01
4.292862242599987388e-01 9.379892580112120237e-01
4.292862242599987388e-01 9.249093231493002998e-01
4.292862242599987388e-01 9.310300937351497774e-01
4.292862242599987388e-01 9.291148363498735741e-01
4.292862242599987388e-01 9.407987424976088642e-01
4.292862242599987388e-01 9.388993792336505217e-01
4.292862242599987388e-01 9.515584921575730437e-01
4.292862242599987388e-01 9.370926359113975757e-01
4.292862242599987388e-01 9.312979708271275081e-01
4.292862242599987388e-01 9.489931614878222010e-01
4.105090797644706524e-01 9.450175931252927652e-01
4.105090797644706524e-01 9.352854268582539987e-01
4.105090797644706524e-01 9.289951705326029430e-01
4.105090797644706524e-01 9.176335650696488822e-01
4.105090797644706524e-01 9.349914233088330029e-01
4.105090797644706524e-01 9.378860344686995587e-01
4.105090797644706524e-01 9.228850900518333900e-01
4.105090797644706524e-01 9.356109428188669197e-01
4.105090797644706524e-01 9.286876884546203526e-01
4.105090797644706524e-01 9.387000330794578185e-01
4.105090797644706524e-01 9.509971427650377729e-01
4.105090797644706524e-01 9.377293463855376210e-01
4.105090797644706524e-01 9.290726877426433994e-01
4.105090797644706524e-01 9.162464968179536706e-01
4.105090797644706524e-01 9.309274134906795339e-01
4.105090797644706524e-01 9.354189752067121333e-01
4.105090797644706524e-01 9.563612766498409412e-01
4.105090797644706524e-01 9.272483850991144472e-01
4.105090797644706524e-01 9.156160860949302815e-01
4.105090797644706524e-01 9.358833938820370069e-01
3.926714643518591785e-01 8.930294887305024742e-01
3.926714643518591785e-01 9.454302413384259030e-01
3.926714643518591785e-01 9.231565743824946546e-01
3.926714643518591785e-01 9.500201772634231379e-01
3.926714643518591785e-01 9.447646971198464527e-01
3.926714643518591785e-01 9.270943604615766720e-01
3.926714643518591785e-01 9.408819661965422965e-01
3.926714643518591785e-01 9.375514610561679341e-01
3.926714643518591785e-01 9.402806719279885872e-01
3.926714643518591785e-01 9.286944225631302841e-01
3.926714643518591785e-01 9.565908988831497428e-01
3.926714643518591785e-01 8.815249432230841675e-01
3.926714643518591785e-01 9.272762957967114472e-01
3.926714643518591785e-01 9.247330336203376522e-01
3.926714643518591785e-01 9.282807278226470338e-01
3.926714643518591785e-01 9.330974697916231131e-01
3.926714643518591785e-01 8.991176736741266495e-01
3.926714643518591785e-01 9.165223634598185232e-01
3.926714643518591785e-01 9.460023213454645807e-01
3.926714643518591785e-01 9.418939364471751174e-01
3.757387619644735333e-01 9.298786756400480025e-01
3.757387619644735333e-01 9.263602563210849850e-01
3.757387619644735333e-01 9.473202925957178167e-01
3.757387619644735333e-01 9.310126720327656091e-01
3.757387619644735333e-01 9.295908611638044050e-01
3.757387619644735333e-01 8.813635194677806872e-01
3.757387619644735333e-01 9.264031992875358945e-01
3.757387619644735333e-01 9.372417153034571236e-01
3.757387619644735333e-01 9.399000939623336492e-01
3.757387619644735333e-01 9.289719524544957086e-01
3.757387619644735333e-01 9.271077371372081766e-01
3.757387619644735333e-01 9.361650031243980985e-01
3.757387619644735333e-01 9.208919382165374756e-01
3.757387619644735333e-01 9.314327457057862691e-01
3.757387619644735333e-01 9.187337765865403183e-01
3.757387619644735333e-01 9.116823254146784183e-01
3.757387619644735333e-01 9.163801421504063072e-01
3.757387619644735333e-01 8.826427903982063672e-01
3.757387619644735333e-01 9.248603607686671779e-01
3.757387619644735333e-01 9.293941213302743254e-01
3.596739496710116835e-01 9.067191767792229795e-01
3.596739496710116835e-01 9.063864582699049377e-01
3.596739496710116835e-01 9.234788197864065573e-01
3.596739496710116835e-01 8.843300378360545722e-01
3.596739496710116835e-01 9.057937044244855906e-01
3.596739496710116835e-01 9.314349081037369693e-01
3.596739496710116835e-01 9.319008506824190130e-01
3.596739496710116835e-01 9.036595589132710993e-01
3.596739496710116835e-01 9.288865778350716695e-01
3.596739496710116835e-01 8.863320443595917864e-01
3.596739496710116835e-01 9.304723575313895712e-01
3.596739496710116835e-01 9.183694784431175595e-01
3.596739496710116835e-01 9.320369319004715436e-01
3.596739496710116835e-01 8.803311418460509907e-01
3.596739496710116835e-01 9.043496350133177764e-01
3.596739496710116835e-01 9.178959703296971639e-01
3.596739496710116835e-01 9.240343872768006506e-01
3.596739496710116835e-01 8.627919092097946496e-01
3.596739496710116835e-01 9.149321462453250398e-01
3.596739496710116835e-01 9.303105163954357160e-01
3.444385970993538715e-01 9.190442241304090931e-01
3.444385970993538715e-01 9.480172525583685506e-01
3.444385970993538715e-01 9.172013141593394758e-01
3.444385970993538715e-01 8.854969995430052032e-01
3.444385970993538715e-01 8.967741517329562706e-01
3.444385970993538715e-01 9.095952300834352355e-01
3.444385970993538715e-01 8.986957830798184554e-01
3.444385970993538715e-01 8.882172619213243303e-01
3.444385970993538715e-01 8.612314636326671158e-01
3.444385970993538715e-01 9.370018972460093520e-01
3.444385970993538715e-01 9.123623441649804100e-01
3.444385970993538715e-01 9.188639629618585714e-01
3.444385970993538715e-01 8.685287316980737637e-01
3.444385970993538715e-01 8.812818518584140115e-01
3.444385970993538715e-01 8.993487382695820598e-01
3.444385970993538715e-01 9.085397829334264097e-01
3.444385970993538715e-01 8.929645334781666222e-01
3.444385970993538715e-01 9.281344334149436159e-01
3.444385970993538715e-01 9.305050396042169325e-01
3.444385970993538715e-01 8.855578900740144199e-01
3.299936633152972254e-01 9.004157895684884449e-01
3.299936633152972254e-01 9.083712445729571483e-01
3.299936633152972254e-01 9.169530017752205442e-01
3.299936633152972254e-01 8.842726086749849168e-01
3.299936633152972254e-01 8.711900640519116834e-01
3.299936633152972254e-01 8.590103380400141431e-01
3.299936633152972254e-01 8.714666278328874194e-01
3.299936633152972254e-01 8.810454021368134825e-01
3.299936633152972254e-01 8.947167821624451012e-01
3.299936633152972254e-01 8.748202183230392448e-01
3.299936633152972254e-01 8.887304111331686407e-01
3.299936633152972254e-01 9.276480788616094930e-01
3.299936633152972254e-01 8.906541238227053681e-01
3.299936633152972254e-01 8.998597977587817764e-01
3.299936633152972254e-01 9.091956107334531190e-01
3.299936633152972254e-01 8.637971083377528059e-01
3.299936633152972254e-01 9.287487340778654010e-01
3.299936633152972254e-01 9.039457726924704506e-01
3.299936633152972254e-01 9.133905150558109254e-01
3.299936633152972254e-01 8.674993870010427877e-01
3.163001227201631127e-01 8.897354892986840680e-01
3.163001227201631127e-01 8.915280911995182578e-01
3.163001227201631127e-01 8.834783836949328117e-01
3.163001227201631127e-01 8.934502222578883934e-01
3.163001227201631127e-01 8.673776861724915577e-01
3.163001227201631127e-01 9.147837116785381140e-01
3.163001227201631127e-01 8.718332214759181298e-01
3.163001227201631127e-01 8.641036291882286946e-01
3.163001227201631127e-01 8.877482066158649543e-01
3.163001227201631127e-01 8.668726595791387268e-01
3.163001227201631127e-01 9.146917838008363777e-01
3.163001227201631127e-01 9.032841795801737073e-01
3.163001227201631127e-01 9.132022943110471580e-01
3.163001227201631127e-01 8.754061319972088473e-01
3.163001227201631127e-01 8.767471911227787684e-01
3.163001227201631127e-01 8.982734696271462704e-01
3.163001227201631127e-01 8.772278573076921493e-01
3.163001227201631127e-01 8.797150222608589587e-01
3.163001227201631127e-01 8.664220452584467935e-01
3.163001227201631127e-01 8.925779916617569976e-01
3.033194482394471203e-01 8.508789529069169522e-01
3.033194482394471203e-01 8.530027610425773288e-01
3.033194482394471203e-01 8.276282034111490660e-01
3.033194482394471203e-01 8.101544220040719502e-01
3.033194482394471203e-01 8.920168223213030823e-01
3.033194482394471203e-01 8.594538037163934607e-01
3.033194482394471203e-01 8.725838759173867309e-01
3.033194482394471203e-01 9.049692180417407972e-01
3.033194482394471203e-01 8.892941096653377286e-01
3.033194482394471203e-01 8.412030022114221905e-01
3.033194482394471203e-01 8.643515128752575771e-01
3.033194482394471203e-01 8.867801851040328920e-01
3.033194482394471203e-01 8.587811381695799051e-01
3.033194482394471203e-01 8.927456413842558280e-01
3.033194482394471203e-01 8.873025517878240231e-01
3.033194482394471203e-01 9.220083392817017831e-01
3.033194482394471203e-01 8.980125203790536581e-01
3.033194482394471203e-01 8.542261262108351572e-01
3.033194482394471203e-01 8.755762380075478024e-01
3.033194482394471203e-01 8.438416329522748782e-01
2.910139766206590872e-01 8.815377804640486259e-01
2.910139766206590872e-01 8.543132563745308161e-01
2.910139766206590872e-01 7.945679728597071501e-01
2.910139766206590872e-01 8.573546537327028094e-01
2.910139766206590872e-01 7.488282486347794809e-01
2.910139766206590872e-01 8.601121229868259332e-01
2.910139766206590872e-01 9.024585534277310694e-01
2.910139766206590872e-01 8.886753172698521608e-01
2.910139766206590872e-01 8.388805881241143680e-01
2.910139766206590872e-01 8.715708722069337444e-01
2.910139766206590872e-01 8.445457922696637532e-01
2.910139766206590872e-01 9.272628442488809464e-01
2.910139766206590872e-01 8.452583574176092407e-01
2.910139766206590872e-01 8.495496248101912506e-01
2.910139766206590872e-01 8.683957266050896795e-01
2.910139766206590872e-01 8.977314748974509762e-01
2.910139766206590872e-01 8.075656834468424305e-01
2.910139766206590872e-01 8.762124859351591022e-01
2.910139766206590872e-01 8.715509402817396278e-01
2.910139766206590872e-01 8.872001719834776701e-01
2.793471772830375954e-01 8.711034517647814335e-01
2.793471772830375954e-01 8.163580622745061355e-01
2.793471772830375954e-01 8.566556783914853757e-01
2.793471772830375954e-01 8.868323073004458212e-01
2.793471772830375954e-01 7.995103349382727265e-01
2.793471772830375954e-01 8.443007662744563824e-01
2.793471772830375954e-01 9.122291473860175692e-01
2.793471772830375954e-01 8.177743198759982457e-01
2.793471772830375954e-01 8.229297935230657224e-01
2.793471772830375954e-01 8.743045150928925313e-01
2.793471772830375954e-01 8.291981082985068197e-01
2.793471772830375954e-01 8.690571891532343773e-01
2.793471772830375954e-01 8.254379051941032053e-01
2.793471772830375954e-01 8.885722561725860613e-01
2.793471772830375954e-01 8.081678201095736647e-01
2.793471772830375954e-01 8.670585529797769642e-01
2.793471772830375954e-01 8.775661406541790388e-01
2.793471772830375954e-01 8.606426423517169466e-01
2.793471772830375954e-01 8.803663400401943173e-01
2.793471772830375954e-01 8.884860176122906239e-01
2.682838430051024403e-01 8.088958926819389550e-01
2.682838430051024403e-01 8.459010441209600106e-01
2.682838430051024403e-01 8.393697054405099278e-01
2.682838430051024403e-01 8.280317875841056718e-01
2.682838430051024403e-01 8.628977911536399592e-01
2.682838430051024403e-01 8.271613147121267273e-01
2.682838430051024403e-01 8.564900916207793813e-01
2.682838430051024403e-01 8.493827135546550000e-01
2.682838430051024403e-01 8.341675484874873092e-01
2.682838430051024403e-01 8.747171355472155296e-01
2.682838430051024403e-01 8.244818927013508603e-01
2.682838430051024403e-01 8.826472139336714040e-01
2.682838430051024403e-01 8.581359721866630430e-01
2.682838430051024403e-01 8.188350401549362445e-01
2.682838430051024403e-01 8.346215989372943733e-01
2.682838430051024403e-01 8.557842223825176120e-01
2.682838430051024403e-01 8.127572040447413881e-01
2.682838430051024403e-01 8.118878714895818582e-01
2.682838430051024403e-01 8.318427409127462369e-01
2.682838430051024403e-01 8.520250296161695491e-01
2.577902178732467964e-01 8.215411452182677099e-01
2.577902178732467964e-01 8.333762411076520715e-01
2.577902178732467964e-01 7.952839213988056599e-01
2.577902178732467964e-01 8.138100336425939663e-01
2.577902178732467964e-01 8.274784620587278816e-01
2.577902178732467964e-01 8.173272397460586980e-01
2.577902178732467964e-01 8.223865584716323340e-01
2.577902178732467964e-01 7.812589180267738298e-01
2.577902178732467964e-01 7.980450902798921220e-01
2.577902178732467964e-01 8.043030491341763843e-01
2.577902178732467964e-01 8.644252513405361604e-01
2.577902178732467964e-01 8.731559021901912354e-01
2.577902178732467964e-01 8.393805061016101909e-01
2.577902178732467964e-01 8.101761052459750534e-01
2.577902178732467964e-01 8.130533898179083119e-01
2.577902178732467964e-01 7.957674902159874719e-01
2.577902178732467964e-01 8.124701711528609094e-01
2.577902178732467964e-01 8.560054641178705959e-01
2.577902178732467964e-01 8.366412264939185883e-01
2.577902178732467964e-01 7.824742743703527736e-01
2.478340753768581983e-01 8.246639079146089735e-01
2.478340753768581983e-01 7.966558245680579464e-01
2.478340753768581983e-01 7.755022553654487005e-01
2.478340753768581983e-01 8.580420902114014314e-01
2.478340753768581983e-01 7.783348075672664734e-01
2.478340753768581983e-01 6.853800479417421210e-01
2.478340753768581983e-01 8.544782878729831888e-01
2.478340753768581983e-01 8.133545576490240903e-01
2.478340753768581983e-01 7.802989169174212591e-01
2.478340753768581983e-01 8.026676345128559431e-01
2.478340753768581983e-01 7.135464194326912590e-01
2.478340753768581983e-01 7.875693846454663305e-01
2.478340753768581983e-01 8.005130032910381388e-01
2.478340753768581983e-01 7.698868292285767634e-01
2.478340753768581983e-01 7.567974143773146256e-01
2.478340753768581983e-01 7.887842689048074618e-01
2.478340753768581983e-01 8.289280210000582461e-01
2.478340753768581983e-01 7.869205454535098676e-01
2.478340753768581983e-01 8.310327846088446657e-01
2.478340753768581983e-01 8.441368099865798058e-01
2.383847573249536222e-01 7.597599710167481923e-01
2.383847573249536222e-01 7.324272026881882836e-01
2.383847573249536222e-01 7.650316113370529969e-01
2.383847573249536222e-01 7.624598306769763134e-01
2.383847573249536222e-01 8.111461193987294926e-01
2.383847573249536222e-01 7.921932052635678456e-01
2.383847573249536222e-01 8.275954781584577979e-01
2.383847573249536222e-01 7.480430055848572568e-01
2.383847573249536222e-01 8.053400755568074221e-01
2.383847573249536222e-01 7.886418651232232069e-01
2.383847573249536222e-01 8.094518509571777543e-01
2.383847573249536222e-01 7.922651634255679642e-01
2.383847573249536222e-01 7.463280915646250957e-01
2.383847573249536222e-01 8.034645928635474332e-01
2.383847573249536222e-01 7.944030103348089789e-01
2.383847573249536222e-01 8.260216287613322272e-01
2.383847573249536222e-01 7.683174761795158458e-01
2.383847573249536222e-01 8.544062285290305869e-01
2.383847573249536222e-01 7.261444520314820350e-01
2.383847573249536222e-01 7.929610460122575866e-01
2.294131823604935450e-01 7.191217757886506634e-01
2.294131823604935450e-01 7.159081445467323501e-01
2.294131823604935450e-01 7.525311760946623574e-01
2.294131823604935450e-01 7.604433959919214558e-01
2.294131823604935450e-01 7.445332234090976664e-01
2.294131823604935450e-01 7.482691904552964957e-01
2.294131823604935450e-01 7.901194455665900840e-01
2.294131823604935450e-01 8.151662150275310603e-01
2.294131823604935450e-01 8.075626938089673912e-01
2.294131823604935450e-01 7.695989355174968072e-01
2.294131823604935450e-01 7.328155959457568480e-01
2.294131823604935450e-01 7.863767354440608370e-01
2.294131823604935450e-01 6.978380597669791019e-01
2.294131823604935450e-01 7.645038258735725734e-01
2.294131823604935450e-01 6.731802296007377562e-01
2.294131823604935450e-01 7.050744159487948304e-01
2.294131823604935450e-01 7.292347544587324260e-01
2.294131823604935450e-01 7.110973156079140045e-01
2.294131823604935450e-01 7.353219661384750028e-01
2.294131823604935450e-01 8.200666708418880013e-01
2.208918312358526259e-01 7.074956985667791853e-01
2.208918312358526259e-01 6.972404517592395434e-01
2.208918312358526259e-01 6.234248818574621431e-01
2.208918312358526259e-01 7.609511236997223982e-01
2.208918312358526259e-01 7.416927805262037987e-01
2.208918312358526259e-01 7.214951176660188148e-01
2.208918312358526259e-01 7.313713599222738670e-01
2.208918312358526259e-01 7.196307878570460392e-01
2.208918312358526259e-01 7.179639736858544063e-01
2.208918312358526259e-01 7.515031564505321171e-01
2.208918312358526259e-01 6.442507604145281119e-01
2.208918312358526259e-01 7.343518729049287597e-01
2.208918312358526259e-01 6.918450109427131123e-01
2.208918312358526259e-01 6.509227544398540344e-01
2.208918312358526259e-01 7.024154359353877997e-01
2.208918312358526259e-01 7.687423537437959586e-01
2.208918312358526259e-01 7.167928956042509681e-01
2.208918312358526259e-01 6.974956308787763071e-01
2.208918312358526259e-01 6.321516314696815630e-01
2.208918312358526259e-01 8.024706786908111233e-01
2.127947146561661174e-01 6.539297404684660808e-01
2.127947146561661174e-01 6.529998469996063371e-01
2.127947146561661174e-01 6.378249102530753056e-01
2.127947146561661174e-01 6.093810331652073087e-01
2.127947146561661174e-01 6.543500830079992392e-01
2.127947146561661174e-01 6.925658864296299067e-01
2.127947146561661174e-01 6.522829788425206221e-01
2.127947146561661174e-01 6.576897168554688422e-01
2.127947146561661174e-01 6.422305132259920057e-01
2.127947146561661174e-01 7.176736760613814381e-01
2.127947146561661174e-01 6.740071742626291273e-01
2.127947146561661174e-01 7.021440279028714482e-01
2.127947146561661174e-01 6.520933843300223964e-01
2.127947146561661174e-01 6.869486443780157270e-01
2.127947146561661174e-01 6.727495575676747386e-01
2.127947146561661174e-01 6.645647428099970000e-01
2.127947146561661174e-01 6.497079095931230786e-01
2.127947146561661174e-01 7.169329559382688899e-01
2.127947146561661174e-01 6.386876315122130832e-01
2.127947146561661174e-01 6.302824127375613594e-01
2.050973283649932810e-01 5.661210506747947901e-01
2.050973283649932810e-01 6.222052884297141206e-01
2.050973283649932810e-01 5.906744523561073823e-01
2.050973283649932810e-01 5.785800219963420643e-01
2.050973283649932810e-01 5.851675016885169445e-01
2.050973283649932810e-01 6.006039443107962228e-01
2.050973283649932810e-01 5.483224066430747445e-01
2.050973283649932810e-01 5.755674430414424725e-01
2.050973283649932810e-01 5.739315762491549178e-01
2.050973283649932810e-01 6.042499724112302406e-01
2.050973283649932810e-01 6.003232408247319851e-01
2.050973283649932810e-01 5.511478736266645084e-01
2.050973283649932810e-01 5.782730189780427299e-01
2.050973283649932810e-01 4.774481935241717823e-01
2.050973283649932810e-01 5.756983936406210312e-01
2.050973283649932810e-01 5.958750665589290785e-01
2.050973283649932810e-01 5.951715040000209456e-01
2.050973283649932810e-01 5.867864450915016850e-01
2.050973283649932810e-01 6.273853302627681039e-01
2.050973283649932810e-01 5.721754879404111760e-01

